Learning When to Think: Adaptive Reasoning for Test-Time Compute Allocation

Reasoning language models trained with reinforcement learning typically operate under a fixed token budget rather than an explicitly adaptive one, which can lead to over-computation on easy problems and insufficient computation on difficult ones. We study whether a model can learn to allocate its own reasoning effort by choosing, as the first token of its response, one of three modes: \textsc{NoThink} (answer as quickly as possible), \textsc{Short} (brief reasoning), or \textsc{Long} (extended reasoning). The choice is learned inside Group Relative Policy Optimization (GRPO) with no separate router, through a shaped reward that makes each mode worthwhile at a different response length, together with hard per-mode token caps that keep the modes distinct. On a 1.5B distilled model trained on MATH, the three modes emerge without collapsing to a single choice, and the brief modes end up more accurate than \textsc{Long}, which shows that the router sorts problems by difficulty rather than at random. Averaged over three seeds, the resulting policy stays close to the base model's accuracy on the held-out MATH500 ($0.782$ vs.\ $0.796$) while cutting the mean response length from $4{,}796$ to $2{,}811$ tokens (a $41\%$ reduction). Interestingly, it also transfers to other benchmarks without retraining, with the largest savings where problems are easier, with for instance 76\% token reduction on GSM8K and at higher accuracy than the baselines at similar response length. In short, we build a reasoning model that adaptively chooses how much to reason for each problem.

==> family_3seeds_benchmark_report.json <==
{
  "generated_at": "2026-07-17T14:00:15",
  "log_dir": "/gpfs/home1/gkassenaar/TinyZero",
  "results": {
    "forced_nothink": {
      "AIME 2024": [
        0.14791666666666667,
        0.12291666666666666,
        0.13958333333333334
      ],
      "AIME 2025": [
        0.11041666666666666,
        0.08125,
        0.12291666666666666
      ],
      "MATH-500": [
        0.6768,
        0.6496000000000001,
        0.678
      ],
      "GSM8K": [
        0.7555724033358604,
        0.758453373768006,
        0.756330553449583
      ]
    },
    "forced_short": {
      "AIME 2024": [
        0.20416666666666666,
        0.21458333333333332,
        0.23541666666666666
      ],
      "AIME 2025": [
        0.12708333333333333,
        0.18541666666666667,
        0.18541666666666667
      ],
      "MATH-500": [
        0.7224,
        0.7232000000000001,
        0.7368000000000001
      ],
      "GSM8K": [
        0.7513267626990144,
        0.75420773313116,
        0.7613343442001517
      ]
    },
    "forced_long": {
      "AIME 2024": [
        0.30625,
        0.28958333333333336,
        0.29583333333333334
      ],
      "AIME 2025": [
        0.21458333333333332,
        0.23541666666666666,
        0.23958333333333334
      ],
      "MATH-500": [
        0.8068,
        0.8008,
        0.7984
      ],
      "GSM8K": [
        0.8288097043214555,
        0.8362395754359363,
        0.8447308567096283
      ]
    },
    "balgated": {
      "AIME 2024": [
        0.26666666666666666,
        0.27291666666666664,
        0.28958333333333336
      ],
      "AIME 2025": [
        0.21875,
        0.21875,
        0.22916666666666666
      ],
      "MATH-500": [
        0.778,
        0.79,
        0.778
      ],
      "GSM8K": [
        0.7772554965883244,
        0.7877179681576952,
        0.777407126611069
      ]
    }
  },
  "response_length_results": {
    "forced_nothink": {
      "AIME (combined)": [
        4180.3779296875,
        3137.5302734375,
        3985.517822265625
      ],
      "MATH-500": [
        1291.4364013671875,
        965.1859741210938,
        1032.3592529296875
      ],
      "GSM8K": [
        373.2956848144531,
        371.9605712890625,
        262.13311767578125
      ]
    },
    "forced_short": {
      "AIME (combined)": [
        6674.04248046875,
        7277.94580078125,
        7825.5947265625
      ],
      "MATH-500": [
        1843.8935546875,
        2037.946044921875,
        2208.967529296875
      ],
      "GSM8K": [
        424.01318359375,
        440.84747314453125,
        454.8233642578125
      ]
    },
    "forced_long": {
      "AIME (combined)": [
        11952.828125,
        11814.966796875,
        11874.6201171875
      ],
      "MATH-500": [
        4621.63916015625,
        4408.408203125,
        4492.04541015625
      ],
      "GSM8K": [
        1628.149658203125,
        1625.2423095703125,
        1740.27294921875
      ]
    },
    "balgated": {
      "AIME (combined)": [
        10629.1806640625,
        10809.7880859375,
        10707.748046875
      ],
      "MATH-500": [
        2750.41796875,
        2890.064697265625,
        2790.962890625
      ],
      "GSM8K": [
        434.31341552734375,
        466.8192443847656,
        476.513427734375
      ]
    }
  },
  "seed_checkpoints": {
    "forced_nothink": [
      "forced_nothink_math",
      "forced_nothink_math_seed2",
      "forced_nothink_math_seed3"
    ],
    "forced_short": [
      "forced_short_math",
      "forced_short_math_seed2",
      "forced_short_math_seed3"
    ],
    "forced_long": [
      "forced_long_math",
      "forced_long_math_seed2",
      "forced_long_math_seed3"
    ],
    "balgated": [
      "three_mode_routing_math_792_balgated_final",
      "balgated_adaptive_math_seed2",
      "balgated_adaptive_math_seed3"
    ]
  },
  "missing": [],
  "balgated_train_data": {
    "seed1 (792_balgated_final)": {
      "1": {
        "train_acc": 0.6748046875,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 901.8515625,
        "sh_len": 1373.4765625,
        "lg_len": 3317.796875,
        "nt_train_acc": 0.3828125,
        "sh_train_acc": 0.67578125,
        "lg_train_acc": 0.80859375
      },
      "2": {
        "train_acc": 0.5810546875,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 916.51953125,
        "sh_len": 1732.12890625,
        "lg_len": 4422.83984375,
        "nt_train_acc": 0.30859375,
        "sh_train_acc": 0.546875,
        "lg_train_acc": 0.71875
      },
      "3": {
        "train_acc": 0.6416015625,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 907.78515625,
        "sh_len": 1547.34765625,
        "lg_len": 3650.44921875,
        "nt_train_acc": 0.359375,
        "sh_train_acc": 0.60546875,
        "lg_train_acc": 0.78515625
      },
      "4": {
        "train_acc": 0.5556640625,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 887.3671875,
        "sh_len": 1629.62890625,
        "lg_len": 4491.53125,
        "nt_train_acc": 0.30078125,
        "sh_train_acc": 0.51953125,
        "lg_train_acc": 0.6875
      },
      "5": {
        "train_acc": 0.6171875,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 880.83984375,
        "sh_len": 1411.59765625,
        "lg_len": 3824.52734375,
        "nt_train_acc": 0.36328125,
        "sh_train_acc": 0.58203125,
        "lg_train_acc": 0.76953125
      },
      "6": {
        "train_acc": 0.662109375,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 862.99609375,
        "sh_len": 1361.31640625,
        "lg_len": 3692.24609375,
        "nt_train_acc": 0.37109375,
        "sh_train_acc": 0.65234375,
        "lg_train_acc": 0.80859375
      },
      "7": {
        "train_acc": 0.6005859375,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 861.23828125,
        "sh_len": 1498.62890625,
        "lg_len": 3767.47265625,
        "nt_train_acc": 0.3359375,
        "sh_train_acc": 0.57421875,
        "lg_train_acc": 0.73046875
      },
      "8": {
        "train_acc": 0.666015625,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 823.37109375,
        "sh_len": 1281.23828125,
        "lg_len": 2986.5390625,
        "nt_train_acc": 0.43359375,
        "sh_train_acc": 0.6484375,
        "lg_train_acc": 0.7578125
      },
      "9": {
        "train_acc": 0.63671875,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 849.1484375,
        "sh_len": 1443.5625,
        "lg_len": 3571.46875,
        "nt_train_acc": 0.38671875,
        "sh_train_acc": 0.60546875,
        "lg_train_acc": 0.7578125
      },
      "10": {
        "train_acc": 0.65625,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 820.96484375,
        "sh_len": 1285.45703125,
        "lg_len": 2970.69140625,
        "nt_train_acc": 0.44921875,
        "sh_train_acc": 0.609375,
        "lg_train_acc": 0.7578125
      },
      "11": {
        "train_acc": 0.654296875,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 798.2890625,
        "sh_len": 1221.72265625,
        "lg_len": 3128.109375,
        "nt_train_acc": 0.48828125,
        "sh_train_acc": 0.6015625,
        "lg_train_acc": 0.7578125
      },
      "12": {
        "train_acc": 0.666015625,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 770.96875,
        "sh_len": 1218.62890625,
        "lg_len": 2553.6328125,
        "nt_train_acc": 0.5,
        "sh_train_acc": 0.6328125,
        "lg_train_acc": 0.7734375
      },
      "13": {
        "train_acc": 0.625,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 770.10546875,
        "sh_len": 1170.546875,
        "lg_len": 2577.875,
        "nt_train_acc": 0.45703125,
        "sh_train_acc": 0.62890625,
        "lg_train_acc": 0.69921875
      },
      "14": {
        "train_acc": 0.6533203125,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 756.39453125,
        "sh_len": 1181.16796875,
        "lg_len": 2889.90234375,
        "nt_train_acc": 0.5078125,
        "sh_train_acc": 0.62109375,
        "lg_train_acc": 0.734375
      },
      "15": {
        "train_acc": 0.6630859375,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 761.921875,
        "sh_len": 1179.71484375,
        "lg_len": 2761.875,
        "nt_train_acc": 0.484375,
        "sh_train_acc": 0.62890625,
        "lg_train_acc": 0.734375
      },
      "16": {
        "train_acc": 0.6103515625,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 793.23828125,
        "sh_len": 1261.63671875,
        "lg_len": 3204.65625,
        "nt_train_acc": 0.4453125,
        "sh_train_acc": 0.5546875,
        "lg_train_acc": 0.71484375
      },
      "17": {
        "train_acc": 0.6181640625,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.01171875,
        "unk_frac": 0.98828125,
        "entropy": 0.052108185419665456,
        "nt_len": 748.90625,
        "sh_len": 1105.99609375,
        "lg_len": 2647.1505791505792,
        "nt_train_acc": 0.46484375,
        "sh_train_acc": 0.58984375,
        "lg_train_acc": 0.6833976833976834
      },
      "18": {
        "train_acc": 0.6171875,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0078125,
        "unk_frac": 0.9921875,
        "entropy": 0.03790648643687201,
        "nt_len": 752.95703125,
        "sh_len": 1125.921875,
        "lg_len": 2797.8178294573645,
        "nt_train_acc": 0.4765625,
        "sh_train_acc": 0.5625,
        "lg_train_acc": 0.6976744186046512
      },
      "19": {
        "train_acc": 0.560546875,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.02734375,
        "unk_frac": 0.97265625,
        "entropy": 0.09841746510925681,
        "nt_len": 770.4765625,
        "sh_len": 1221.9140625,
        "lg_len": 3034.6730038022815,
        "nt_train_acc": 0.47265625,
        "sh_train_acc": 0.53125,
        "lg_train_acc": 0.6121673003802282
      },
      "20": {
        "train_acc": 0.55859375,
        "nt_frac": 0.0,
        "sh_frac": 0.0078125,
        "lg_frac": 0.1015625,
        "unk_frac": 0.890625,
        "entropy": 0.27018814099902083,
        "nt_len": 771.39453125,
        "sh_len": 1188.0426356589148,
        "lg_len": 3064.4113475177305,
        "nt_train_acc": 0.4140625,
        "sh_train_acc": 0.5426356589147286,
        "lg_train_acc": 0.6737588652482269
      },
      "21": {
        "train_acc": 0.615234375,
        "nt_frac": 0.015625,
        "sh_frac": 0.0078125,
        "lg_frac": 0.26171875,
        "unk_frac": 0.71484375,
        "entropy": 0.45371904743052294,
        "nt_len": 735.75,
        "sh_len": 1064.6162790697674,
        "lg_len": 1857.095975232198,
        "nt_train_acc": 0.46153846153846156,
        "sh_train_acc": 0.5503875968992248,
        "lg_train_acc": 0.7461300309597523
      },
      "22": {
        "train_acc": 0.5927734375,
        "nt_frac": 0.01171875,
        "sh_frac": 0.01953125,
        "lg_frac": 0.45703125,
        "unk_frac": 0.51171875,
        "entropy": 0.48683517093919143,
        "nt_len": 733.081081081081,
        "sh_len": 1000.5670498084291,
        "lg_len": 2394.4557640750672,
        "nt_train_acc": 0.4555984555984556,
        "sh_train_acc": 0.5862068965517241,
        "lg_train_acc": 0.6970509383378016
      },
      "23": {
        "train_acc": 0.625,
        "nt_frac": 0.015625,
        "sh_frac": 0.0078125,
        "lg_frac": 0.5625,
        "unk_frac": 0.4140625,
        "entropy": 0.4265313661226204,
        "nt_len": 767.3653846153846,
        "sh_len": 1000.2286821705426,
        "lg_len": 2282.945,
        "nt_train_acc": 0.4807692307692308,
        "sh_train_acc": 0.624031007751938,
        "lg_train_acc": 0.73
      },
      "24": {
        "train_acc": 0.6494140625,
        "nt_frac": 0.03125,
        "sh_frac": 0.03125,
        "lg_frac": 0.69921875,
        "unk_frac": 0.23828125,
        "entropy": 0.46678311625446156,
        "nt_len": 668.7462121212121,
        "sh_len": 864.0227272727273,
        "lg_len": 1878.9862068965517,
        "nt_train_acc": 0.5606060606060606,
        "sh_train_acc": 0.625,
        "lg_train_acc": 0.7126436781609196
      },
      "25": {
        "train_acc": 0.64453125,
        "nt_frac": 0.015625,
        "sh_frac": 0.0078125,
        "lg_frac": 0.796875,
        "unk_frac": 0.1796875,
        "entropy": 0.2838254405894083,
        "nt_len": 744.6730769230769,
        "sh_len": 1047.2984496124031,
        "lg_len": 1888.7608695652175,
        "nt_train_acc": 0.5076923076923077,
        "sh_train_acc": 0.624031007751938,
        "lg_train_acc": 0.7521739130434782
      },
      "26": {
        "train_acc": 0.6845703125,
        "nt_frac": 0.03125,
        "sh_frac": 0.01953125,
        "lg_frac": 0.80859375,
        "unk_frac": 0.140625,
        "entropy": 0.356966897202981,
        "nt_len": 692.219696969697,
        "sh_len": 983.911877394636,
        "lg_len": 1901.9114470842333,
        "nt_train_acc": 0.5946969696969697,
        "sh_train_acc": 0.6513409961685823,
        "lg_train_acc": 0.7645788336933045
      },
      "27": {
        "train_acc": 0.6142578125,
        "nt_frac": 0.04296875,
        "sh_frac": 0.0078125,
        "lg_frac": 0.8046875,
        "unk_frac": 0.14453125,
        "entropy": 0.3480008875330801,
        "nt_len": 733.0711610486892,
        "sh_len": 1128.124031007752,
        "lg_len": 2306.365800865801,
        "nt_train_acc": 0.5131086142322098,
        "sh_train_acc": 0.5697674418604651,
        "lg_train_acc": 0.6991341991341992
      },
      "28": {
        "train_acc": 0.5771484375,
        "nt_frac": 0.04296875,
        "sh_frac": 0.02734375,
        "lg_frac": 0.78125,
        "unk_frac": 0.1484375,
        "entropy": 0.4265116818076875,
        "nt_len": 744.7415730337078,
        "sh_len": 1078.3878326996198,
        "lg_len": 2445.339912280702,
        "nt_train_acc": 0.4756554307116105,
        "sh_train_acc": 0.532319391634981,
        "lg_train_acc": 0.668859649122807
      },
      "29": {
        "train_acc": 0.658203125,
        "nt_frac": 0.0234375,
        "sh_frac": 0.015625,
        "lg_frac": 0.875,
        "unk_frac": 0.0859375,
        "entropy": 0.26979325051890934,
        "nt_len": 726.9885496183206,
        "sh_len": 993.4423076923077,
        "lg_len": 2095.7541666666666,
        "nt_train_acc": 0.5190839694656488,
        "sh_train_acc": 0.676923076923077,
        "lg_train_acc": 0.7291666666666666
      },
      "30": {
        "train_acc": 0.654296875,
        "nt_frac": 0.10546875,
        "sh_frac": 0.02734375,
        "lg_frac": 0.81640625,
        "unk_frac": 0.05078125,
        "entropy": 0.5012550543843128,
        "nt_len": 712.4310954063604,
        "sh_len": 1019.1292775665399,
        "lg_len": 2315.8430107526883,
        "nt_train_acc": 0.5477031802120141,
        "sh_train_acc": 0.6349809885931559,
        "lg_train_acc": 0.7333333333333333
      },
      "31": {
        "train_acc": 0.587890625,
        "nt_frac": 0.07421875,
        "sh_frac": 0.03515625,
        "lg_frac": 0.83203125,
        "unk_frac": 0.05859375,
        "entropy": 0.46372332430968227,
        "nt_len": 707.8981818181818,
        "sh_len": 1051.5735849056605,
        "lg_len": 2537.2494669509597,
        "nt_train_acc": 0.49454545454545457,
        "sh_train_acc": 0.5622641509433962,
        "lg_train_acc": 0.6631130063965884
      },
      "32": {
        "train_acc": 0.6259765625,
        "nt_frac": 0.1328125,
        "sh_frac": 0.03125,
        "lg_frac": 0.75,
        "unk_frac": 0.0859375,
        "entropy": 0.5921899234706851,
        "nt_len": 728.4620689655172,
        "sh_len": 1132.219696969697,
        "lg_len": 2389.8816964285716,
        "nt_train_acc": 0.5689655172413793,
        "sh_train_acc": 0.6098484848484849,
        "lg_train_acc": 0.6785714285714286
      },
      "33": {
        "train_acc": 0.67578125,
        "nt_frac": 0.14453125,
        "sh_frac": 0.02734375,
        "lg_frac": 0.78125,
        "unk_frac": 0.046875,
        "entropy": 0.5708378489538375,
        "nt_len": 700.5972696245734,
        "sh_len": 1026.4372623574145,
        "lg_len": 2276.75,
        "nt_train_acc": 0.5836177474402731,
        "sh_train_acc": 0.6730038022813688,
        "lg_train_acc": 0.7390350877192983
      },
      "34": {
        "train_acc": 0.6494140625,
        "nt_frac": 0.1484375,
        "sh_frac": 0.0390625,
        "lg_frac": 0.71484375,
        "unk_frac": 0.09765625,
        "entropy": 0.6497886668174053,
        "nt_len": 724.6632653061224,
        "sh_len": 1082.1616541353383,
        "lg_len": 2333.387243735763,
        "nt_train_acc": 0.6054421768707483,
        "sh_train_acc": 0.650375939849624,
        "lg_train_acc": 0.6856492027334852
      },
      "35": {
        "train_acc": 0.6591796875,
        "nt_frac": 0.12890625,
        "sh_frac": 0.01953125,
        "lg_frac": 0.80078125,
        "unk_frac": 0.05078125,
        "entropy": 0.5188638054476392,
        "nt_len": 727.3840830449827,
        "sh_len": 1068.1379310344828,
        "lg_len": 2219.0737527114966,
        "nt_train_acc": 0.5743944636678201,
        "sh_train_acc": 0.6590038314176245,
        "lg_train_acc": 0.7093275488069414
      },
      "36": {
        "train_acc": 0.6689453125,
        "nt_frac": 0.18359375,
        "sh_frac": 0.02734375,
        "lg_frac": 0.74609375,
        "unk_frac": 0.04296875,
        "entropy": 0.6281482063157288,
        "nt_len": 712.8778877887788,
        "sh_len": 1136.212927756654,
        "lg_len": 2784.4116331096197,
        "nt_train_acc": 0.6171617161716172,
        "sh_train_acc": 0.6730038022813688,
        "lg_train_acc": 0.70917225950783
      },
      "37": {
        "train_acc": 0.66015625,
        "nt_frac": 0.22265625,
        "sh_frac": 0.04296875,
        "lg_frac": 0.69921875,
        "unk_frac": 0.03515625,
        "entropy": 0.7198671846625209,
        "nt_len": 681.5846645367412,
        "sh_len": 1192.0187265917602,
        "lg_len": 3021.071264367816,
        "nt_train_acc": 0.597444089456869,
        "sh_train_acc": 0.6292134831460674,
        "lg_train_acc": 0.7218390804597701
      },
      "38": {
        "train_acc": 0.68359375,
        "nt_frac": 0.2265625,
        "sh_frac": 0.02734375,
        "lg_frac": 0.70703125,
        "unk_frac": 0.0390625,
        "entropy": 0.6799164962022594,
        "nt_len": 720.1974522292994,
        "sh_len": 1058.3498098859316,
        "lg_len": 2589.148741418764,
        "nt_train_acc": 0.5796178343949044,
        "sh_train_acc": 0.6768060836501901,
        "lg_train_acc": 0.7688787185354691
      },
      "39": {
        "train_acc": 0.6962890625,
        "nt_frac": 0.1875,
        "sh_frac": 0.0546875,
        "lg_frac": 0.71484375,
        "unk_frac": 0.04296875,
        "entropy": 0.7127658468332827,
        "nt_len": 716.641447368421,
        "sh_len": 1047.462962962963,
        "lg_len": 2706.986332574032,
        "nt_train_acc": 0.631578947368421,
        "sh_train_acc": 0.674074074074074,
        "lg_train_acc": 0.7562642369020501
      },
      "40": {
        "train_acc": 0.666015625,
        "nt_frac": 0.3203125,
        "sh_frac": 0.05078125,
        "lg_frac": 0.578125,
        "unk_frac": 0.05078125,
        "entropy": 0.832794463159281,
        "nt_len": 681.310650887574,
        "sh_len": 1026.992565055762,
        "lg_len": 2585.9133663366338,
        "nt_train_acc": 0.6272189349112426,
        "sh_train_acc": 0.6505576208178439,
        "lg_train_acc": 0.7103960396039604
      },
      "41": {
        "train_acc": 0.6728515625,
        "nt_frac": 0.3984375,
        "sh_frac": 0.04296875,
        "lg_frac": 0.515625,
        "unk_frac": 0.04296875,
        "entropy": 0.8434161920324771,
        "nt_len": 701.1620111731844,
        "sh_len": 1085.947565543071,
        "lg_len": 2743.786082474227,
        "nt_train_acc": 0.5810055865921788,
        "sh_train_acc": 0.7116104868913857,
        "lg_train_acc": 0.7345360824742269
      },
      "42": {
        "train_acc": 0.654296875,
        "nt_frac": 0.359375,
        "sh_frac": 0.0703125,
        "lg_frac": 0.5234375,
        "unk_frac": 0.046875,
        "entropy": 0.8932871973787048,
        "nt_len": 683.3333333333334,
        "sh_len": 1051.697080291971,
        "lg_len": 2851.9589743589745,
        "nt_train_acc": 0.632183908045977,
        "sh_train_acc": 0.6313868613138686,
        "lg_train_acc": 0.6897435897435897
      },
      "43": {
        "train_acc": 0.630859375,
        "nt_frac": 0.3203125,
        "sh_frac": 0.03125,
        "lg_frac": 0.609375,
        "unk_frac": 0.0390625,
        "entropy": 0.7748031390700669,
        "nt_len": 722.1390532544378,
        "sh_len": 1182.7272727272727,
        "lg_len": 2687.4150485436894,
        "nt_train_acc": 0.5828402366863905,
        "sh_train_acc": 0.6022727272727273,
        "lg_train_acc": 0.691747572815534
      },
      "44": {
        "train_acc": 0.609375,
        "nt_frac": 0.31640625,
        "sh_frac": 0.02734375,
        "lg_frac": 0.6328125,
        "unk_frac": 0.0234375,
        "entropy": 0.7520781337515221,
        "nt_len": 712.2166172106824,
        "sh_len": 1189.0798479087453,
        "lg_len": 3629.385167464115,
        "nt_train_acc": 0.5608308605341247,
        "sh_train_acc": 0.6083650190114068,
        "lg_train_acc": 0.65311004784689
      },
      "45": {
        "train_acc": 0.5439453125,
        "nt_frac": 0.24609375,
        "sh_frac": 0.05859375,
        "lg_frac": 0.66015625,
        "unk_frac": 0.03515625,
        "entropy": 0.7854207233798938,
        "nt_len": 740.6426332288402,
        "sh_len": 1219.7158671586717,
        "lg_len": 3453.390588235294,
        "nt_train_acc": 0.49843260188087773,
        "sh_train_acc": 0.5129151291512916,
        "lg_train_acc": 0.5952941176470589
      },
      "46": {
        "train_acc": 0.7041015625,
        "nt_frac": 0.25390625,
        "sh_frac": 0.0673828125,
        "lg_frac": 0.66015625,
        "unk_frac": 0.0185546875,
        "entropy": 0.8039571018956626,
        "nt_len": 531.2846153846153,
        "sh_len": 708.9855072463768,
        "lg_len": 2982.4171597633135,
        "nt_train_acc": 0.7846153846153846,
        "sh_train_acc": 0.782608695652174,
        "lg_train_acc": 0.6686390532544378
      },
      "47": {
        "train_acc": 0.734375,
        "nt_frac": 0.2568359375,
        "sh_frac": 0.0859375,
        "lg_frac": 0.63671875,
        "unk_frac": 0.0205078125,
        "entropy": 0.8474560708039449,
        "nt_len": 518.8707224334601,
        "sh_len": 620.9545454545455,
        "lg_len": 3487.3680981595094,
        "nt_train_acc": 0.8326996197718631,
        "sh_train_acc": 0.7613636363636364,
        "lg_train_acc": 0.700920245398773
      },
      "48": {
        "train_acc": 0.7802734375,
        "nt_frac": 0.3896484375,
        "sh_frac": 0.10546875,
        "lg_frac": 0.484375,
        "unk_frac": 0.0205078125,
        "entropy": 0.9556042807541172,
        "nt_len": 511.34335839599,
        "sh_len": 604.324074074074,
        "lg_len": 3318.5584677419356,
        "nt_train_acc": 0.8521303258145363,
        "sh_train_acc": 0.9166666666666666,
        "lg_train_acc": 0.6935483870967742
      },
      "49": {
        "train_acc": 0.7314453125,
        "nt_frac": 0.2958984375,
        "sh_frac": 0.1337890625,
        "lg_frac": 0.5390625,
        "unk_frac": 0.03125,
        "entropy": 0.962542072951083,
        "nt_len": 492.5742574257426,
        "sh_len": 620.3430656934306,
        "lg_len": 3616.6177536231885,
        "nt_train_acc": 0.8448844884488449,
        "sh_train_acc": 0.8467153284671532,
        "lg_train_acc": 0.6612318840579711
      },
      "50": {
        "train_acc": 0.767578125,
        "nt_frac": 0.2587890625,
        "sh_frac": 0.17578125,
        "lg_frac": 0.5478515625,
        "unk_frac": 0.017578125,
        "entropy": 0.9850845423713186,
        "nt_len": 559.3245283018867,
        "sh_len": 595.4777777777778,
        "lg_len": 4068.9679144385027,
        "nt_train_acc": 0.9018867924528302,
        "sh_train_acc": 0.9333333333333333,
        "lg_train_acc": 0.6595365418894831
      },
      "51": {
        "train_acc": 0.7294921875,
        "nt_frac": 0.2314453125,
        "sh_frac": 0.1884765625,
        "lg_frac": 0.560546875,
        "unk_frac": 0.01953125,
        "entropy": 0.9776942963151862,
        "nt_len": 545.4810126582279,
        "sh_len": 730.740932642487,
        "lg_len": 4387.303135888502,
        "nt_train_acc": 0.8481012658227848,
        "sh_train_acc": 0.8549222797927462,
        "lg_train_acc": 0.6445993031358885
      },
      "52": {
        "train_acc": 0.7080078125,
        "nt_frac": 0.2265625,
        "sh_frac": 0.1904296875,
        "lg_frac": 0.5732421875,
        "unk_frac": 0.009765625,
        "entropy": 0.9711863842697639,
        "nt_len": 495.92672413793105,
        "sh_len": 820.7128205128205,
        "lg_len": 4836.066439522999,
        "nt_train_acc": 0.8405172413793104,
        "sh_train_acc": 0.8615384615384616,
        "lg_train_acc": 0.6030664395229983
      },
      "53": {
        "train_acc": 0.7158203125,
        "nt_frac": 0.2490234375,
        "sh_frac": 0.28515625,
        "lg_frac": 0.4501953125,
        "unk_frac": 0.015625,
        "entropy": 1.0632741874463445,
        "nt_len": 570.3372549019608,
        "sh_len": 681.5171232876712,
        "lg_len": 4544.563991323211,
        "nt_train_acc": 0.8,
        "sh_train_acc": 0.8253424657534246,
        "lg_train_acc": 0.6117136659436009
      },
      "54": {
        "train_acc": 0.70703125,
        "nt_frac": 0.2578125,
        "sh_frac": 0.2314453125,
        "lg_frac": 0.5029296875,
        "unk_frac": 0.0078125,
        "entropy": 1.0338365077808267,
        "nt_len": 526.6060606060606,
        "sh_len": 640.8270042194093,
        "lg_len": 4637.396116504854,
        "nt_train_acc": 0.7765151515151515,
        "sh_train_acc": 0.8565400843881856,
        "lg_train_acc": 0.6019417475728155
      },
      "55": {
        "train_acc": 0.7294921875,
        "nt_frac": 0.2568359375,
        "sh_frac": 0.294921875,
        "lg_frac": 0.419921875,
        "unk_frac": 0.0283203125,
        "entropy": 1.0735950557869351,
        "nt_len": 509.27376425855516,
        "sh_len": 700.8907284768212,
        "lg_len": 5041.620930232558,
        "nt_train_acc": 0.8935361216730038,
        "sh_train_acc": 0.8311258278145696,
        "lg_train_acc": 0.5837209302325581
      },
      "56": {
        "train_acc": 0.7255859375,
        "nt_frac": 0.3056640625,
        "sh_frac": 0.2646484375,
        "lg_frac": 0.427734375,
        "unk_frac": 0.001953125,
        "entropy": 1.0773598666799713,
        "nt_len": 559.3290734824282,
        "sh_len": 833.3616236162362,
        "lg_len": 5050.707762557077,
        "nt_train_acc": 0.8370607028753994,
        "sh_train_acc": 0.8191881918819188,
        "lg_train_acc": 0.58675799086758
      },
      "57": {
        "train_acc": 0.6845703125,
        "nt_frac": 0.3310546875,
        "sh_frac": 0.2294921875,
        "lg_frac": 0.4326171875,
        "unk_frac": 0.0068359375,
        "entropy": 1.066248814393358,
        "nt_len": 533.9321533923304,
        "sh_len": 933.4893617021277,
        "lg_len": 5563.006772009029,
        "nt_train_acc": 0.7640117994100295,
        "sh_train_acc": 0.8,
        "lg_train_acc": 0.5643340857787811
      },
      "58": {
        "train_acc": 0.7626953125,
        "nt_frac": 0.2978515625,
        "sh_frac": 0.27734375,
        "lg_frac": 0.4169921875,
        "unk_frac": 0.0078125,
        "entropy": 1.0811765677122838,
        "nt_len": 506.75409836065575,
        "sh_len": 819.1901408450705,
        "lg_len": 4784.3442622950815,
        "nt_train_acc": 0.8721311475409836,
        "sh_train_acc": 0.8133802816901409,
        "lg_train_acc": 0.6487119437939111
      },
      "59": {
        "train_acc": 0.6728515625,
        "nt_frac": 0.3349609375,
        "sh_frac": 0.345703125,
        "lg_frac": 0.3115234375,
        "unk_frac": 0.0078125,
        "entropy": 1.0968815840560597,
        "nt_len": 614.7755102040817,
        "sh_len": 926.6242937853108,
        "lg_len": 5622.9655172413795,
        "nt_train_acc": 0.717201166180758,
        "sh_train_acc": 0.7768361581920904,
        "lg_train_acc": 0.5172413793103449
      },
      "60": {
        "train_acc": 0.7734375,
        "nt_frac": 0.30078125,
        "sh_frac": 0.357421875,
        "lg_frac": 0.3349609375,
        "unk_frac": 0.0068359375,
        "entropy": 1.0954401852890288,
        "nt_len": 559.6266233766233,
        "sh_len": 929.360655737705,
        "lg_len": 3412.122448979592,
        "nt_train_acc": 0.8376623376623377,
        "sh_train_acc": 0.8087431693989071,
        "lg_train_acc": 0.673469387755102
      },
      "61": {
        "train_acc": 0.74609375,
        "nt_frac": 0.302734375,
        "sh_frac": 0.2880859375,
        "lg_frac": 0.4013671875,
        "unk_frac": 0.0078125,
        "entropy": 1.0866585947190388,
        "nt_len": 520.0806451612904,
        "sh_len": 777.1050847457627,
        "lg_len": 4627.058394160584,
        "nt_train_acc": 0.8580645161290322,
        "sh_train_acc": 0.8508474576271187,
        "lg_train_acc": 0.5985401459854015
      },
      "62": {
        "train_acc": 0.7041015625,
        "nt_frac": 0.2607421875,
        "sh_frac": 0.28125,
        "lg_frac": 0.4521484375,
        "unk_frac": 0.005859375,
        "entropy": 1.0661549433459938,
        "nt_len": 535.3183520599251,
        "sh_len": 770.9756944444445,
        "lg_len": 5552.818574514039,
        "nt_train_acc": 0.8014981273408239,
        "sh_train_acc": 0.8506944444444444,
        "lg_train_acc": 0.5615550755939525
      },
      "63": {
        "train_acc": 0.7607421875,
        "nt_frac": 0.3408203125,
        "sh_frac": 0.337890625,
        "lg_frac": 0.3173828125,
        "unk_frac": 0.00390625,
        "entropy": 1.097724746519197,
        "nt_len": 525.297994269341,
        "sh_len": 819.2774566473988,
        "lg_len": 5494.196923076923,
        "nt_train_acc": 0.8223495702005731,
        "sh_train_acc": 0.8121387283236994,
        "lg_train_acc": 0.64
      },
      "64": {
        "train_acc": 0.69921875,
        "nt_frac": 0.2578125,
        "sh_frac": 0.2470703125,
        "lg_frac": 0.486328125,
        "unk_frac": 0.0087890625,
        "entropy": 1.0454755277797632,
        "nt_len": 603.0833333333334,
        "sh_len": 780.0750988142292,
        "lg_len": 5366.650602409639,
        "nt_train_acc": 0.821969696969697,
        "sh_train_acc": 0.83399209486166,
        "lg_train_acc": 0.570281124497992
      },
      "65": {
        "train_acc": 0.7099609375,
        "nt_frac": 0.3515625,
        "sh_frac": 0.2919921875,
        "lg_frac": 0.3525390625,
        "unk_frac": 0.00390625,
        "entropy": 1.0945177919798836,
        "nt_len": 609.7666666666667,
        "sh_len": 926.7558528428094,
        "lg_len": 5451.174515235457,
        "nt_train_acc": 0.7638888888888888,
        "sh_train_acc": 0.782608695652174,
        "lg_train_acc": 0.5955678670360111
      },
      "66": {
        "train_acc": 0.720703125,
        "nt_frac": 0.3046875,
        "sh_frac": 0.3583984375,
        "lg_frac": 0.3271484375,
        "unk_frac": 0.009765625,
        "entropy": 1.0954041893397093,
        "nt_len": 542.0096153846154,
        "sh_len": 878.692098092643,
        "lg_len": 5942.692537313433,
        "nt_train_acc": 0.8205128205128205,
        "sh_train_acc": 0.8010899182561307,
        "lg_train_acc": 0.5462686567164179
      },
      "67": {
        "train_acc": 0.7197265625,
        "nt_frac": 0.248046875,
        "sh_frac": 0.419921875,
        "lg_frac": 0.3271484375,
        "unk_frac": 0.0048828125,
        "entropy": 1.0757084943223298,
        "nt_len": 563.0748031496063,
        "sh_len": 872.9255813953488,
        "lg_len": 5670.602985074627,
        "nt_train_acc": 0.7716535433070866,
        "sh_train_acc": 0.8,
        "lg_train_acc": 0.5791044776119403
      },
      "68": {
        "train_acc": 0.669921875,
        "nt_frac": 0.2568359375,
        "sh_frac": 0.3427734375,
        "lg_frac": 0.3984375,
        "unk_frac": 0.001953125,
        "entropy": 1.082768264908664,
        "nt_len": 557.0494296577947,
        "sh_len": 873.4330484330484,
        "lg_len": 6008.833333333333,
        "nt_train_acc": 0.7642585551330798,
        "sh_train_acc": 0.7521367521367521,
        "lg_train_acc": 0.5392156862745098
      },
      "69": {
        "train_acc": 0.703125,
        "nt_frac": 0.298828125,
        "sh_frac": 0.2451171875,
        "lg_frac": 0.4501953125,
        "unk_frac": 0.005859375,
        "entropy": 1.0648789759367987,
        "nt_len": 571.9084967320262,
        "sh_len": 1015.1593625498008,
        "lg_len": 5836.431670281996,
        "nt_train_acc": 0.7908496732026143,
        "sh_train_acc": 0.7649402390438247,
        "lg_train_acc": 0.6117136659436009
      },
      "70": {
        "train_acc": 0.734375,
        "nt_frac": 0.294921875,
        "sh_frac": 0.220703125,
        "lg_frac": 0.478515625,
        "unk_frac": 0.005859375,
        "entropy": 1.0462790892345768,
        "nt_len": 526.6324503311258,
        "sh_len": 806.8053097345132,
        "lg_len": 5253.391836734694,
        "nt_train_acc": 0.8675496688741722,
        "sh_train_acc": 0.8008849557522124,
        "lg_train_acc": 0.6244897959183674
      },
      "71": {
        "train_acc": 0.697265625,
        "nt_frac": 0.3125,
        "sh_frac": 0.234375,
        "lg_frac": 0.4423828125,
        "unk_frac": 0.0107421875,
        "entropy": 1.0643220175511197,
        "nt_len": 556.375,
        "sh_len": 866.45,
        "lg_len": 5372.099337748345,
        "nt_train_acc": 0.778125,
        "sh_train_acc": 0.7625,
        "lg_train_acc": 0.6136865342163356
      },
      "72": {
        "train_acc": 0.7646484375,
        "nt_frac": 0.2763671875,
        "sh_frac": 0.279296875,
        "lg_frac": 0.4404296875,
        "unk_frac": 0.00390625,
        "entropy": 1.0728069742853712,
        "nt_len": 494.35689045936397,
        "sh_len": 974.0664335664336,
        "lg_len": 5296.740576496674,
        "nt_train_acc": 0.8869257950530035,
        "sh_train_acc": 0.7377622377622378,
        "lg_train_acc": 0.7073170731707317
      },
      "73": {
        "train_acc": 0.75390625,
        "nt_frac": 0.255859375,
        "sh_frac": 0.369140625,
        "lg_frac": 0.3662109375,
        "unk_frac": 0.0087890625,
        "entropy": 1.0845218330223918,
        "nt_len": 575.9541984732824,
        "sh_len": 793.1772486772487,
        "lg_len": 5537.9946666666665,
        "nt_train_acc": 0.8473282442748091,
        "sh_train_acc": 0.8703703703703703,
        "lg_train_acc": 0.584
      },
      "74": {
        "train_acc": 0.7607421875,
        "nt_frac": 0.2333984375,
        "sh_frac": 0.314453125,
        "lg_frac": 0.4443359375,
        "unk_frac": 0.0078125,
        "entropy": 1.0638277756732728,
        "nt_len": 505.21757322175733,
        "sh_len": 915.5403726708074,
        "lg_len": 4520.268131868132,
        "nt_train_acc": 0.8828451882845189,
        "sh_train_acc": 0.8012422360248447,
        "lg_train_acc": 0.6791208791208792
      },
      "75": {
        "train_acc": 0.7197265625,
        "nt_frac": 0.26171875,
        "sh_frac": 0.2236328125,
        "lg_frac": 0.513671875,
        "unk_frac": 0.0009765625,
        "entropy": 1.0279691109739986,
        "nt_len": 496.910447761194,
        "sh_len": 841.0043668122271,
        "lg_len": 6058.21102661597,
        "nt_train_acc": 0.8544776119402985,
        "sh_train_acc": 0.8602620087336245,
        "lg_train_acc": 0.5893536121673004
      },
      "76": {
        "train_acc": 0.728515625,
        "nt_frac": 0.2392578125,
        "sh_frac": 0.2509765625,
        "lg_frac": 0.5048828125,
        "unk_frac": 0.0048828125,
        "entropy": 1.034190223030718,
        "nt_len": 503.82448979591834,
        "sh_len": 846.1284046692607,
        "lg_len": 5525.794970986461,
        "nt_train_acc": 0.9061224489795918,
        "sh_train_acc": 0.7859922178988327,
        "lg_train_acc": 0.620889748549323
      },
      "77": {
        "train_acc": 0.7470703125,
        "nt_frac": 0.2158203125,
        "sh_frac": 0.2451171875,
        "lg_frac": 0.53515625,
        "unk_frac": 0.00390625,
        "entropy": 1.010136464557059,
        "nt_len": 524.6968325791855,
        "sh_len": 861.1115537848606,
        "lg_len": 4702.89598540146,
        "nt_train_acc": 0.8778280542986425,
        "sh_train_acc": 0.8645418326693227,
        "lg_train_acc": 0.6441605839416058
      },
      "78": {
        "train_acc": 0.7587890625,
        "nt_frac": 0.2509765625,
        "sh_frac": 0.2470703125,
        "lg_frac": 0.498046875,
        "unk_frac": 0.00390625,
        "entropy": 1.039542653446229,
        "nt_len": 525.2529182879377,
        "sh_len": 826.699604743083,
        "lg_len": 4996.252941176471,
        "nt_train_acc": 0.8443579766536965,
        "sh_train_acc": 0.8537549407114624,
        "lg_train_acc": 0.6705882352941176
      },
      "79": {
        "train_acc": 0.7333984375,
        "nt_frac": 0.2236328125,
        "sh_frac": 0.2578125,
        "lg_frac": 0.5166015625,
        "unk_frac": 0.001953125,
        "entropy": 1.0256234402588402,
        "nt_len": 533.9039301310044,
        "sh_len": 706.8901515151515,
        "lg_len": 5391.124763705104,
        "nt_train_acc": 0.8296943231441049,
        "sh_train_acc": 0.8712121212121212,
        "lg_train_acc": 0.6257088846880907
      },
      "80": {
        "train_acc": 0.7666015625,
        "nt_frac": 0.154296875,
        "sh_frac": 0.244140625,
        "lg_frac": 0.599609375,
        "unk_frac": 0.001953125,
        "entropy": 0.9392891159731183,
        "nt_len": 481.4873417721519,
        "sh_len": 768.264,
        "lg_len": 4408.026058631922,
        "nt_train_acc": 0.7531645569620253,
        "sh_train_acc": 0.828,
        "lg_train_acc": 0.747557003257329
      },
      "81": {
        "train_acc": 0.7861328125,
        "nt_frac": 0.2333984375,
        "sh_frac": 0.3046875,
        "lg_frac": 0.4609375,
        "unk_frac": 0.0009765625,
        "entropy": 1.058700969163739,
        "nt_len": 521.7112970711297,
        "sh_len": 789.0576923076923,
        "lg_len": 4866.733050847458,
        "nt_train_acc": 0.8619246861924686,
        "sh_train_acc": 0.8621794871794872,
        "lg_train_acc": 0.6991525423728814
      },
      "82": {
        "train_acc": 0.7529296875,
        "nt_frac": 0.2392578125,
        "sh_frac": 0.2724609375,
        "lg_frac": 0.484375,
        "unk_frac": 0.00390625,
        "entropy": 1.0475812825627528,
        "nt_len": 518.8326530612245,
        "sh_len": 752.6057347670251,
        "lg_len": 4965.395161290323,
        "nt_train_acc": 0.8448979591836735,
        "sh_train_acc": 0.8960573476702509,
        "lg_train_acc": 0.6290322580645161
      },
      "83": {
        "train_acc": 0.763671875,
        "nt_frac": 0.2197265625,
        "sh_frac": 0.2529296875,
        "lg_frac": 0.525390625,
        "unk_frac": 0.001953125,
        "entropy": 1.018803927226002,
        "nt_len": 514.5733333333334,
        "sh_len": 674.3822393822394,
        "lg_len": 5089.438661710037,
        "nt_train_acc": 0.9111111111111111,
        "sh_train_acc": 0.888030888030888,
        "lg_train_acc": 0.6412639405204461
      },
      "84": {
        "train_acc": 0.744140625,
        "nt_frac": 0.115234375,
        "sh_frac": 0.2958984375,
        "lg_frac": 0.5869140625,
        "unk_frac": 0.001953125,
        "entropy": 0.9220769569440372,
        "nt_len": 524.0084745762712,
        "sh_len": 792.1848184818482,
        "lg_len": 5819.001663893511,
        "nt_train_acc": 0.864406779661017,
        "sh_train_acc": 0.8778877887788779,
        "lg_train_acc": 0.6555740432612313
      },
      "85": {
        "train_acc": 0.7783203125,
        "nt_frac": 0.337890625,
        "sh_frac": 0.2529296875,
        "lg_frac": 0.408203125,
        "unk_frac": 0.0009765625,
        "entropy": 1.0800567716628315,
        "nt_len": 554.1473988439307,
        "sh_len": 844.057915057915,
        "lg_len": 5589.177033492823,
        "nt_train_acc": 0.846820809248555,
        "sh_train_acc": 0.8803088803088803,
        "lg_train_acc": 0.6578947368421053
      },
      "86": {
        "train_acc": 0.7392578125,
        "nt_frac": 0.2373046875,
        "sh_frac": 0.2265625,
        "lg_frac": 0.53515625,
        "unk_frac": 0.0009765625,
        "entropy": 1.0123044911351473,
        "nt_len": 589.7407407407408,
        "sh_len": 889.75,
        "lg_len": 5433.520072992701,
        "nt_train_acc": 0.7983539094650206,
        "sh_train_acc": 0.853448275862069,
        "lg_train_acc": 0.6642335766423357
      },
      "87": {
        "train_acc": 0.716796875,
        "nt_frac": 0.2412109375,
        "sh_frac": 0.244140625,
        "lg_frac": 0.513671875,
        "unk_frac": 0.0009765625,
        "entropy": 1.0294561236479816,
        "nt_len": 564.6396761133603,
        "sh_len": 765.516,
        "lg_len": 5335.258555133079,
        "nt_train_acc": 0.7854251012145749,
        "sh_train_acc": 0.86,
        "lg_train_acc": 0.6178707224334601
      },
      "88": {
        "train_acc": 0.81640625,
        "nt_frac": 0.17578125,
        "sh_frac": 0.3515625,
        "lg_frac": 0.470703125,
        "unk_frac": 0.001953125,
        "entropy": 1.0277982791679274,
        "nt_len": 473.4,
        "sh_len": 842.4861111111111,
        "lg_len": 4340.263485477179,
        "nt_train_acc": 0.9055555555555556,
        "sh_train_acc": 0.85,
        "lg_train_acc": 0.7572614107883817
      },
      "89": {
        "train_acc": 0.7275390625,
        "nt_frac": 0.318359375,
        "sh_frac": 0.224609375,
        "lg_frac": 0.4521484375,
        "unk_frac": 0.0048828125,
        "entropy": 1.0587064028183932,
        "nt_len": 529.9018404907976,
        "sh_len": 680.3304347826087,
        "lg_len": 6169.544276457883,
        "nt_train_acc": 0.8251533742331288,
        "sh_train_acc": 0.8695652173913043,
        "lg_train_acc": 0.5874730021598272
      },
      "90": {
        "train_acc": 0.7275390625,
        "nt_frac": 0.1923828125,
        "sh_frac": 0.3447265625,
        "lg_frac": 0.4599609375,
        "unk_frac": 0.0029296875,
        "entropy": 1.0414455005629604,
        "nt_len": 575.4467005076142,
        "sh_len": 989.2407932011331,
        "lg_len": 5168.619957537155,
        "nt_train_acc": 0.7715736040609137,
        "sh_train_acc": 0.8130311614730878,
        "lg_train_acc": 0.6475583864118896
      }
    },
    "seed2": {
      "1": {
        "train_acc": 0.626953125,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 901.94921875,
        "sh_len": 1613.9296875,
        "lg_len": 3799.30859375,
        "nt_train_acc": 0.3203125,
        "sh_train_acc": 0.59765625,
        "lg_train_acc": 0.7890625
      },
      "2": {
        "train_acc": 0.658203125,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 887.76953125,
        "sh_len": 1513.03515625,
        "lg_len": 3481.453125,
        "nt_train_acc": 0.39453125,
        "sh_train_acc": 0.6171875,
        "lg_train_acc": 0.828125
      },
      "3": {
        "train_acc": 0.63671875,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 904.6328125,
        "sh_len": 1435.34375,
        "lg_len": 3156.7265625,
        "nt_train_acc": 0.33984375,
        "sh_train_acc": 0.625,
        "lg_train_acc": 0.77734375
      },
      "4": {
        "train_acc": 0.5830078125,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 912.75,
        "sh_len": 1638.2734375,
        "lg_len": 3837.140625,
        "nt_train_acc": 0.29296875,
        "sh_train_acc": 0.546875,
        "lg_train_acc": 0.7421875
      },
      "5": {
        "train_acc": 0.6279296875,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 886.84375,
        "sh_len": 1518.30078125,
        "lg_len": 3833.87109375,
        "nt_train_acc": 0.37109375,
        "sh_train_acc": 0.59375,
        "lg_train_acc": 0.765625
      },
      "6": {
        "train_acc": 0.6298828125,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 845.2578125,
        "sh_len": 1598.24609375,
        "lg_len": 3951.20703125,
        "nt_train_acc": 0.40625,
        "sh_train_acc": 0.578125,
        "lg_train_acc": 0.77734375
      },
      "7": {
        "train_acc": 0.6259765625,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 886.96875,
        "sh_len": 1558.30078125,
        "lg_len": 3737.63671875,
        "nt_train_acc": 0.3671875,
        "sh_train_acc": 0.5703125,
        "lg_train_acc": 0.765625
      },
      "8": {
        "train_acc": 0.7060546875,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 806.546875,
        "sh_len": 1182.09375,
        "lg_len": 2798.046875,
        "nt_train_acc": 0.5,
        "sh_train_acc": 0.6484375,
        "lg_train_acc": 0.84765625
      },
      "9": {
        "train_acc": 0.5869140625,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 843.25,
        "sh_len": 1367.46875,
        "lg_len": 3887.37890625,
        "nt_train_acc": 0.359375,
        "sh_train_acc": 0.54296875,
        "lg_train_acc": 0.7265625
      },
      "10": {
        "train_acc": 0.625,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 836.5546875,
        "sh_len": 1409.57421875,
        "lg_len": 3801.37109375,
        "nt_train_acc": 0.39453125,
        "sh_train_acc": 0.5703125,
        "lg_train_acc": 0.765625
      },
      "11": {
        "train_acc": 0.6533203125,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 761.98046875,
        "sh_len": 1120.08203125,
        "lg_len": 2778.1484375,
        "nt_train_acc": 0.4765625,
        "sh_train_acc": 0.6328125,
        "lg_train_acc": 0.75390625
      },
      "12": {
        "train_acc": 0.6650390625,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 774.62890625,
        "sh_len": 1241.78515625,
        "lg_len": 2962.41015625,
        "nt_train_acc": 0.46875,
        "sh_train_acc": 0.64453125,
        "lg_train_acc": 0.77734375
      },
      "13": {
        "train_acc": 0.6357421875,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 740.89453125,
        "sh_len": 1155.01171875,
        "lg_len": 2766.63671875,
        "nt_train_acc": 0.46875,
        "sh_train_acc": 0.5625,
        "lg_train_acc": 0.75
      },
      "14": {
        "train_acc": 0.6435546875,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 794.98828125,
        "sh_len": 1232.30078125,
        "lg_len": 2910.4609375,
        "nt_train_acc": 0.46875,
        "sh_train_acc": 0.60546875,
        "lg_train_acc": 0.72265625
      },
      "15": {
        "train_acc": 0.61328125,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 765.78125,
        "sh_len": 1192.08203125,
        "lg_len": 3091.33984375,
        "nt_train_acc": 0.48046875,
        "sh_train_acc": 0.5703125,
        "lg_train_acc": 0.68359375
      },
      "16": {
        "train_acc": 0.6640625,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 776.02734375,
        "sh_len": 1057.05859375,
        "lg_len": 2797.61328125,
        "nt_train_acc": 0.5078125,
        "sh_train_acc": 0.65234375,
        "lg_train_acc": 0.7265625
      },
      "17": {
        "train_acc": 0.6572265625,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.00390625,
        "unk_frac": 0.99609375,
        "entropy": 0.02166084939249829,
        "nt_len": 735.06640625,
        "sh_len": 1090.41796875,
        "lg_len": 2367.1867704280157,
        "nt_train_acc": 0.4765625,
        "sh_train_acc": 0.61328125,
        "lg_train_acc": 0.7626459143968871
      },
      "18": {
        "train_acc": 0.5966796875,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0234375,
        "unk_frac": 0.9765625,
        "entropy": 0.0879707337949572,
        "nt_len": 750.6484375,
        "sh_len": 1162.22265625,
        "lg_len": 2947.1603053435115,
        "nt_train_acc": 0.4765625,
        "sh_train_acc": 0.5625,
        "lg_train_acc": 0.6641221374045801
      },
      "19": {
        "train_acc": 0.6376953125,
        "nt_frac": 0.0,
        "sh_frac": 0.00390625,
        "lg_frac": 0.015625,
        "unk_frac": 0.98046875,
        "entropy": 0.08664339756999316,
        "nt_len": 748.5390625,
        "sh_len": 1145.9143968871595,
        "lg_len": 2620.0615384615385,
        "nt_train_acc": 0.515625,
        "sh_train_acc": 0.6186770428015564,
        "lg_train_acc": 0.7192307692307692
      },
      "20": {
        "train_acc": 0.65625,
        "nt_frac": 0.00390625,
        "sh_frac": 0.0,
        "lg_frac": 0.07421875,
        "unk_frac": 0.921875,
        "entropy": 0.21468440736495656,
        "nt_len": 719.5797665369649,
        "sh_len": 994.72265625,
        "lg_len": 2004.5563636363636,
        "nt_train_acc": 0.5758754863813229,
        "sh_train_acc": 0.59765625,
        "lg_train_acc": 0.7418181818181818
      },
      "21": {
        "train_acc": 0.6357421875,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.17578125,
        "unk_frac": 0.82421875,
        "entropy": 0.3055983318824841,
        "nt_len": 744.953125,
        "sh_len": 1078.30859375,
        "lg_len": 1992.063122923588,
        "nt_train_acc": 0.51953125,
        "sh_train_acc": 0.6015625,
        "lg_train_acc": 0.7275747508305648
      },
      "22": {
        "train_acc": 0.5634765625,
        "nt_frac": 0.00390625,
        "sh_frac": 0.0078125,
        "lg_frac": 0.3046875,
        "unk_frac": 0.68359375,
        "entropy": 0.42167886781225195,
        "nt_len": 743.9066147859922,
        "sh_len": 1167.2674418604652,
        "lg_len": 2277.868263473054,
        "nt_train_acc": 0.45525291828793774,
        "sh_train_acc": 0.5658914728682171,
        "lg_train_acc": 0.6467065868263473
      },
      "23": {
        "train_acc": 0.685546875,
        "nt_frac": 0.01171875,
        "sh_frac": 0.0078125,
        "lg_frac": 0.52734375,
        "unk_frac": 0.453125,
        "entropy": 0.42746334340166625,
        "nt_len": 693.8996138996139,
        "sh_len": 956.0426356589147,
        "lg_len": 1894.1994884910487,
        "nt_train_acc": 0.5945945945945946,
        "sh_train_acc": 0.6937984496124031,
        "lg_train_acc": 0.7570332480818415
      },
      "24": {
        "train_acc": 0.6748046875,
        "nt_frac": 0.01953125,
        "sh_frac": 0.0078125,
        "lg_frac": 0.69921875,
        "unk_frac": 0.2734375,
        "entropy": 0.3649510215016136,
        "nt_len": 696.0,
        "sh_len": 924.3488372093024,
        "lg_len": 1627.151724137931,
        "nt_train_acc": 0.5938697318007663,
        "sh_train_acc": 0.6434108527131783,
        "lg_train_acc": 0.7517241379310344
      },
      "25": {
        "train_acc": 0.619140625,
        "nt_frac": 0.0078125,
        "sh_frac": 0.01953125,
        "lg_frac": 0.75390625,
        "unk_frac": 0.21875,
        "entropy": 0.32774530669523116,
        "nt_len": 710.8759689922481,
        "sh_len": 994.1494252873563,
        "lg_len": 1930.1714922048998,
        "nt_train_acc": 0.5193798449612403,
        "sh_train_acc": 0.5862068965517241,
        "lg_train_acc": 0.7171492204899778
      },
      "26": {
        "train_acc": 0.583984375,
        "nt_frac": 0.00390625,
        "sh_frac": 0.01171875,
        "lg_frac": 0.7578125,
        "unk_frac": 0.2265625,
        "entropy": 0.28392505579165384,
        "nt_len": 756.2256809338521,
        "sh_len": 1181.2162162162163,
        "lg_len": 2769.4933333333333,
        "nt_train_acc": 0.490272373540856,
        "sh_train_acc": 0.5366795366795367,
        "lg_train_acc": 0.6733333333333333
      },
      "27": {
        "train_acc": 0.6455078125,
        "nt_frac": 0.04296875,
        "sh_frac": 0.01953125,
        "lg_frac": 0.77734375,
        "unk_frac": 0.16015625,
        "entropy": 0.40789630031241936,
        "nt_len": 716.5992509363296,
        "sh_len": 1151.1570881226053,
        "lg_len": 2464.832967032967,
        "nt_train_acc": 0.5692883895131086,
        "sh_train_acc": 0.6130268199233716,
        "lg_train_acc": 0.7208791208791209
      },
      "28": {
        "train_acc": 0.6494140625,
        "nt_frac": 0.0625,
        "sh_frac": 0.015625,
        "lg_frac": 0.82421875,
        "unk_frac": 0.09765625,
        "entropy": 0.39760674418364383,
        "nt_len": 730.9705882352941,
        "sh_len": 1042.173076923077,
        "lg_len": 2051.2098501070664,
        "nt_train_acc": 0.5625,
        "sh_train_acc": 0.6538461538461539,
        "lg_train_acc": 0.6937901498929336
      },
      "29": {
        "train_acc": 0.6240234375,
        "nt_frac": 0.0546875,
        "sh_frac": 0.02734375,
        "lg_frac": 0.77734375,
        "unk_frac": 0.140625,
        "entropy": 0.4531375156536287,
        "nt_len": 679.9740740740741,
        "sh_len": 1000.5095057034221,
        "lg_len": 2343.7010989010987,
        "nt_train_acc": 0.5444444444444444,
        "sh_train_acc": 0.6425855513307985,
        "lg_train_acc": 0.6615384615384615
      },
      "30": {
        "train_acc": 0.6337890625,
        "nt_frac": 0.08984375,
        "sh_frac": 0.015625,
        "lg_frac": 0.77734375,
        "unk_frac": 0.1171875,
        "entropy": 0.47726913250530123,
        "nt_len": 728.0716845878136,
        "sh_len": 1170.1346153846155,
        "lg_len": 2608.624175824176,
        "nt_train_acc": 0.5555555555555556,
        "sh_train_acc": 0.5807692307692308,
        "lg_train_acc": 0.7098901098901099
      },
      "31": {
        "train_acc": 0.6435546875,
        "nt_frac": 0.06640625,
        "sh_frac": 0.0234375,
        "lg_frac": 0.8125,
        "unk_frac": 0.09765625,
        "entropy": 0.43676908372101864,
        "nt_len": 720.4652014652015,
        "sh_len": 1006.6030534351145,
        "lg_len": 2395.6314655172414,
        "nt_train_acc": 0.5457875457875457,
        "sh_train_acc": 0.6106870229007634,
        "lg_train_acc": 0.7241379310344828
      },
      "32": {
        "train_acc": 0.640625,
        "nt_frac": 0.11328125,
        "sh_frac": 0.0390625,
        "lg_frac": 0.75390625,
        "unk_frac": 0.09375,
        "entropy": 0.5863458228947944,
        "nt_len": 701.4842105263158,
        "sh_len": 1037.0,
        "lg_len": 2589.8841870824053,
        "nt_train_acc": 0.5684210526315789,
        "sh_train_acc": 0.6390977443609023,
        "lg_train_acc": 0.6948775055679287
      },
      "33": {
        "train_acc": 0.65625,
        "nt_frac": 0.13671875,
        "sh_frac": 0.03515625,
        "lg_frac": 0.7578125,
        "unk_frac": 0.0703125,
        "entropy": 0.5999044749206826,
        "nt_len": 687.7422680412371,
        "sh_len": 1140.1396226415095,
        "lg_len": 2545.528888888889,
        "nt_train_acc": 0.6116838487972509,
        "sh_train_acc": 0.6490566037735849,
        "lg_train_acc": 0.6888888888888889
      },
      "34": {
        "train_acc": 0.63671875,
        "nt_frac": 0.1953125,
        "sh_frac": 0.01953125,
        "lg_frac": 0.74609375,
        "unk_frac": 0.0390625,
        "entropy": 0.614379245123001,
        "nt_len": 678.5980392156863,
        "sh_len": 994.0766283524904,
        "lg_len": 2572.5078299776287,
        "nt_train_acc": 0.6209150326797386,
        "sh_train_acc": 0.5900383141762452,
        "lg_train_acc": 0.6756152125279642
      },
      "35": {
        "train_acc": 0.6494140625,
        "nt_frac": 0.1953125,
        "sh_frac": 0.03515625,
        "lg_frac": 0.7265625,
        "unk_frac": 0.04296875,
        "entropy": 0.6687633637476722,
        "nt_len": 681.9117647058823,
        "sh_len": 1042.9698113207546,
        "lg_len": 2504.348416289593,
        "nt_train_acc": 0.6143790849673203,
        "sh_train_acc": 0.6113207547169811,
        "lg_train_acc": 0.6900452488687783
      },
      "36": {
        "train_acc": 0.603515625,
        "nt_frac": 0.24609375,
        "sh_frac": 0.015625,
        "lg_frac": 0.703125,
        "unk_frac": 0.03515625,
        "entropy": 0.6576716031994841,
        "nt_len": 701.5078369905956,
        "sh_len": 1199.4076923076923,
        "lg_len": 2969.4174311926604,
        "nt_train_acc": 0.554858934169279,
        "sh_train_acc": 0.5769230769230769,
        "lg_train_acc": 0.6559633027522935
      },
      "37": {
        "train_acc": 0.625,
        "nt_frac": 0.30859375,
        "sh_frac": 0.02734375,
        "lg_frac": 0.62109375,
        "unk_frac": 0.04296875,
        "entropy": 0.7570506029538832,
        "nt_len": 709.0925373134328,
        "sh_len": 1263.1596958174905,
        "lg_len": 3252.2024096385544,
        "nt_train_acc": 0.5850746268656717,
        "sh_train_acc": 0.6197718631178707,
        "lg_train_acc": 0.6650602409638554
      },
      "38": {
        "train_acc": 0.634765625,
        "nt_frac": 0.34375,
        "sh_frac": 0.01953125,
        "lg_frac": 0.58984375,
        "unk_frac": 0.046875,
        "entropy": 0.7553172338191678,
        "nt_len": 671.7587209302326,
        "sh_len": 1145.6819923371647,
        "lg_len": 3119.299754299754,
        "nt_train_acc": 0.5930232558139535,
        "sh_train_acc": 0.632183908045977,
        "lg_train_acc": 0.6756756756756757
      },
      "39": {
        "train_acc": 0.681640625,
        "nt_frac": 0.48828125,
        "sh_frac": 0.01953125,
        "lg_frac": 0.4296875,
        "unk_frac": 0.0625,
        "entropy": 0.7898567957537932,
        "nt_len": 635.4146981627297,
        "sh_len": 1038.8659003831417,
        "lg_len": 2887.1666666666665,
        "nt_train_acc": 0.6981627296587927,
        "sh_train_acc": 0.6398467432950191,
        "lg_train_acc": 0.7021857923497268
      },
      "40": {
        "train_acc": 0.634765625,
        "nt_frac": 0.38671875,
        "sh_frac": 0.03515625,
        "lg_frac": 0.5390625,
        "unk_frac": 0.0390625,
        "entropy": 0.8182060798083115,
        "nt_len": 707.1098591549296,
        "sh_len": 1199.6377358490565,
        "lg_len": 3025.5380710659897,
        "nt_train_acc": 0.6309859154929578,
        "sh_train_acc": 0.5962264150943396,
        "lg_train_acc": 0.6675126903553299
      },
      "41": {
        "train_acc": 0.6357421875,
        "nt_frac": 0.453125,
        "sh_frac": 0.0234375,
        "lg_frac": 0.48828125,
        "unk_frac": 0.03515625,
        "entropy": 0.7966898149998345,
        "nt_len": 682.8413978494624,
        "sh_len": 1196.7442748091603,
        "lg_len": 3306.514435695538,
        "nt_train_acc": 0.5967741935483871,
        "sh_train_acc": 0.6374045801526718,
        "lg_train_acc": 0.6719160104986877
      },
      "42": {
        "train_acc": 0.60546875,
        "nt_frac": 0.41796875,
        "sh_frac": 0.0390625,
        "lg_frac": 0.52734375,
        "unk_frac": 0.015625,
        "entropy": 0.828726893368349,
        "nt_len": 702.3415977961432,
        "sh_len": 1337.484962406015,
        "lg_len": 3394.023017902813,
        "nt_train_acc": 0.5757575757575758,
        "sh_train_acc": 0.5488721804511278,
        "lg_train_acc": 0.6751918158567775
      },
      "43": {
        "train_acc": 0.654296875,
        "nt_frac": 0.55859375,
        "sh_frac": 0.0234375,
        "lg_frac": 0.39453125,
        "unk_frac": 0.0234375,
        "entropy": 0.7801947264702671,
        "nt_len": 658.2731829573935,
        "sh_len": 1013.7595419847328,
        "lg_len": 2933.8655462184875,
        "nt_train_acc": 0.6466165413533834,
        "sh_train_acc": 0.6335877862595419,
        "lg_train_acc": 0.680672268907563
      },
      "44": {
        "train_acc": 0.6591796875,
        "nt_frac": 0.48828125,
        "sh_frac": 0.01171875,
        "lg_frac": 0.48828125,
        "unk_frac": 0.01171875,
        "entropy": 0.7521703994599597,
        "nt_len": 668.6246719160105,
        "sh_len": 1218.4826254826255,
        "lg_len": 3446.1469816272966,
        "nt_train_acc": 0.6666666666666666,
        "sh_train_acc": 0.640926640926641,
        "lg_train_acc": 0.6666666666666666
      },
      "45": {
        "train_acc": 0.65234375,
        "nt_frac": 0.51171875,
        "sh_frac": 0.01171875,
        "lg_frac": 0.453125,
        "unk_frac": 0.0234375,
        "entropy": 0.7536375497898324,
        "nt_len": 672.7726098191215,
        "sh_len": 1191.3436293436293,
        "lg_len": 3065.8924731182797,
        "nt_train_acc": 0.5968992248062015,
        "sh_train_acc": 0.6138996138996139,
        "lg_train_acc": 0.7419354838709677
      },
      "46": {
        "train_acc": 0.6728515625,
        "nt_frac": 0.443359375,
        "sh_frac": 0.0068359375,
        "lg_frac": 0.5283203125,
        "unk_frac": 0.021484375,
        "entropy": 0.7317943558599085,
        "nt_len": 546.8590308370044,
        "sh_len": 723.4285714285714,
        "lg_len": 5154.1903881700555,
        "nt_train_acc": 0.7929515418502202,
        "sh_train_acc": 1.0,
        "lg_train_acc": 0.5748613678373382
      },
      "47": {
        "train_acc": 0.732421875,
        "nt_frac": 0.521484375,
        "sh_frac": 0.017578125,
        "lg_frac": 0.4228515625,
        "unk_frac": 0.0380859375,
        "entropy": 0.774523654925301,
        "nt_len": 582.3932584269663,
        "sh_len": 983.3888888888889,
        "lg_len": 3394.8637413394918,
        "nt_train_acc": 0.7715355805243446,
        "sh_train_acc": 0.2777777777777778,
        "lg_train_acc": 0.74364896073903
      },
      "48": {
        "train_acc": 0.724609375,
        "nt_frac": 0.4912109375,
        "sh_frac": 0.0107421875,
        "lg_frac": 0.4765625,
        "unk_frac": 0.021484375,
        "entropy": 0.7511007105403957,
        "nt_len": 545.4254473161034,
        "sh_len": 1099.5454545454545,
        "lg_len": 4165.106557377049,
        "nt_train_acc": 0.8489065606361829,
        "sh_train_acc": 0.6363636363636364,
        "lg_train_acc": 0.6229508196721312
      },
      "49": {
        "train_acc": 0.724609375,
        "nt_frac": 0.46875,
        "sh_frac": 0.01171875,
        "lg_frac": 0.501953125,
        "unk_frac": 0.017578125,
        "entropy": 0.7532438167174895,
        "nt_len": 550.91875,
        "sh_len": 942.75,
        "lg_len": 4358.645914396887,
        "nt_train_acc": 0.7791666666666667,
        "sh_train_acc": 0.75,
        "lg_train_acc": 0.688715953307393
      },
      "50": {
        "train_acc": 0.6533203125,
        "nt_frac": 0.51171875,
        "sh_frac": 0.01171875,
        "lg_frac": 0.4423828125,
        "unk_frac": 0.0341796875,
        "entropy": 0.755748008312854,
        "nt_len": 581.412213740458,
        "sh_len": 929.0833333333334,
        "lg_len": 4234.408388520971,
        "nt_train_acc": 0.6965648854961832,
        "sh_train_acc": 0.75,
        "lg_train_acc": 0.6313465783664459
      },
      "51": {
        "train_acc": 0.7529296875,
        "nt_frac": 0.49609375,
        "sh_frac": 0.0126953125,
        "lg_frac": 0.48046875,
        "unk_frac": 0.0107421875,
        "entropy": 0.7553715757237907,
        "nt_len": 512.3799212598425,
        "sh_len": 943.2307692307693,
        "lg_len": 4469.308943089431,
        "nt_train_acc": 0.8543307086614174,
        "sh_train_acc": 0.7692307692307693,
        "lg_train_acc": 0.6565040650406504
      },
      "52": {
        "train_acc": 0.732421875,
        "nt_frac": 0.48046875,
        "sh_frac": 0.0166015625,
        "lg_frac": 0.4951171875,
        "unk_frac": 0.0078125,
        "entropy": 0.7682657424854914,
        "nt_len": 572.9126016260162,
        "sh_len": 940.2941176470588,
        "lg_len": 4952.414201183432,
        "nt_train_acc": 0.8394308943089431,
        "sh_train_acc": 0.8235294117647058,
        "lg_train_acc": 0.631163708086785
      },
      "53": {
        "train_acc": 0.6904296875,
        "nt_frac": 0.4580078125,
        "sh_frac": 0.0146484375,
        "lg_frac": 0.5078125,
        "unk_frac": 0.01953125,
        "entropy": 0.7636262298679362,
        "nt_len": 555.3240938166311,
        "sh_len": 822.2,
        "lg_len": 4749.330769230769,
        "nt_train_acc": 0.8038379530916845,
        "sh_train_acc": 0.7333333333333333,
        "lg_train_acc": 0.6057692307692307
      },
      "54": {
        "train_acc": 0.7158203125,
        "nt_frac": 0.4755859375,
        "sh_frac": 0.0126953125,
        "lg_frac": 0.5029296875,
        "unk_frac": 0.0087890625,
        "entropy": 0.754559530520898,
        "nt_len": 555.7330595482546,
        "sh_len": 582.6153846153846,
        "lg_len": 4444.6330097087375,
        "nt_train_acc": 0.8172484599589322,
        "sh_train_acc": 0.8461538461538461,
        "lg_train_acc": 0.6174757281553398
      },
      "55": {
        "train_acc": 0.7119140625,
        "nt_frac": 0.5107421875,
        "sh_frac": 0.0234375,
        "lg_frac": 0.4521484375,
        "unk_frac": 0.013671875,
        "entropy": 0.7900239257609529,
        "nt_len": 580.2045889101338,
        "sh_len": 752.75,
        "lg_len": 4645.840172786177,
        "nt_train_acc": 0.8260038240917782,
        "sh_train_acc": 0.8333333333333334,
        "lg_train_acc": 0.5896328293736501
      },
      "56": {
        "train_acc": 0.6865234375,
        "nt_frac": 0.54296875,
        "sh_frac": 0.0185546875,
        "lg_frac": 0.43359375,
        "unk_frac": 0.0048828125,
        "entropy": 0.7679024921664539,
        "nt_len": 622.3794964028777,
        "sh_len": 595.7368421052631,
        "lg_len": 4314.153153153153,
        "nt_train_acc": 0.7230215827338129,
        "sh_train_acc": 0.9473684210526315,
        "lg_train_acc": 0.6261261261261262
      },
      "57": {
        "train_acc": 0.669921875,
        "nt_frac": 0.46875,
        "sh_frac": 0.0224609375,
        "lg_frac": 0.4931640625,
        "unk_frac": 0.015625,
        "entropy": 0.7890506605672774,
        "nt_len": 603.8375,
        "sh_len": 618.8260869565217,
        "lg_len": 4815.057425742574,
        "nt_train_acc": 0.7604166666666666,
        "sh_train_acc": 0.8260869565217391,
        "lg_train_acc": 0.594059405940594
      },
      "58": {
        "train_acc": 0.7099609375,
        "nt_frac": 0.4775390625,
        "sh_frac": 0.0341796875,
        "lg_frac": 0.4697265625,
        "unk_frac": 0.0185546875,
        "entropy": 0.8232759455090208,
        "nt_len": 573.6932515337423,
        "sh_len": 851.4285714285714,
        "lg_len": 5345.245322245322,
        "nt_train_acc": 0.8139059304703476,
        "sh_train_acc": 0.6857142857142857,
        "lg_train_acc": 0.6174636174636174
      },
      "59": {
        "train_acc": 0.6982421875,
        "nt_frac": 0.45703125,
        "sh_frac": 0.037109375,
        "lg_frac": 0.4970703125,
        "unk_frac": 0.0087890625,
        "entropy": 0.8275550836915698,
        "nt_len": 566.0833333333334,
        "sh_len": 748.0526315789474,
        "lg_len": 4419.3555992141455,
        "nt_train_acc": 0.7777777777777778,
        "sh_train_acc": 0.8421052631578947,
        "lg_train_acc": 0.6208251473477406
      },
      "60": {
        "train_acc": 0.740234375,
        "nt_frac": 0.404296875,
        "sh_frac": 0.0771484375,
        "lg_frac": 0.4931640625,
        "unk_frac": 0.025390625,
        "entropy": 0.9124140250933814,
        "nt_len": 556.1835748792271,
        "sh_len": 930.1645569620254,
        "lg_len": 4549.073267326733,
        "nt_train_acc": 0.8019323671497585,
        "sh_train_acc": 0.810126582278481,
        "lg_train_acc": 0.700990099009901
      },
      "61": {
        "train_acc": 0.6630859375,
        "nt_frac": 0.4140625,
        "sh_frac": 0.0595703125,
        "lg_frac": 0.5068359375,
        "unk_frac": 0.01953125,
        "entropy": 0.877548131568196,
        "nt_len": 590.1132075471698,
        "sh_len": 1400.655737704918,
        "lg_len": 4920.385356454721,
        "nt_train_acc": 0.7570754716981132,
        "sh_train_acc": 0.6229508196721312,
        "lg_train_acc": 0.6011560693641619
      },
      "62": {
        "train_acc": 0.7431640625,
        "nt_frac": 0.3759765625,
        "sh_frac": 0.109375,
        "lg_frac": 0.5,
        "unk_frac": 0.0146484375,
        "entropy": 0.9564084829529029,
        "nt_len": 550.8883116883117,
        "sh_len": 787.0,
        "lg_len": 4877.458984375,
        "nt_train_acc": 0.8363636363636363,
        "sh_train_acc": 0.8125,
        "lg_train_acc": 0.65625
      },
      "63": {
        "train_acc": 0.76171875,
        "nt_frac": 0.287109375,
        "sh_frac": 0.1328125,
        "lg_frac": 0.55859375,
        "unk_frac": 0.021484375,
        "entropy": 0.9516930957848947,
        "nt_len": 548.9013605442177,
        "sh_len": 753.7647058823529,
        "lg_len": 4379.718531468531,
        "nt_train_acc": 0.8299319727891157,
        "sh_train_acc": 0.8602941176470589,
        "lg_train_acc": 0.7185314685314685
      },
      "64": {
        "train_acc": 0.7197265625,
        "nt_frac": 0.3125,
        "sh_frac": 0.125,
        "lg_frac": 0.546875,
        "unk_frac": 0.015625,
        "entropy": 0.9534730358595522,
        "nt_len": 571.225,
        "sh_len": 802.3359375,
        "lg_len": 5494.348214285715,
        "nt_train_acc": 0.85,
        "sh_train_acc": 0.828125,
        "lg_train_acc": 0.625
      },
      "65": {
        "train_acc": 0.7275390625,
        "nt_frac": 0.2353515625,
        "sh_frac": 0.2060546875,
        "lg_frac": 0.5380859375,
        "unk_frac": 0.0205078125,
        "entropy": 0.999435755896775,
        "nt_len": 553.4522821576763,
        "sh_len": 637.8009478672985,
        "lg_len": 5403.520871143376,
        "nt_train_acc": 0.8257261410788381,
        "sh_train_acc": 0.8909952606635071,
        "lg_train_acc": 0.6188747731397459
      },
      "66": {
        "train_acc": 0.7890625,
        "nt_frac": 0.2412109375,
        "sh_frac": 0.2412109375,
        "lg_frac": 0.505859375,
        "unk_frac": 0.01171875,
        "entropy": 1.0307855991035288,
        "nt_len": 529.2348178137652,
        "sh_len": 636.3765182186235,
        "lg_len": 4873.754826254826,
        "nt_train_acc": 0.8502024291497976,
        "sh_train_acc": 0.8663967611336032,
        "lg_train_acc": 0.7258687258687259
      },
      "67": {
        "train_acc": 0.728515625,
        "nt_frac": 0.2216796875,
        "sh_frac": 0.193359375,
        "lg_frac": 0.5751953125,
        "unk_frac": 0.009765625,
        "entropy": 0.9698035768176411,
        "nt_len": 599.9118942731277,
        "sh_len": 846.1414141414141,
        "lg_len": 4726.059422750424,
        "nt_train_acc": 0.7709251101321586,
        "sh_train_acc": 0.8383838383838383,
        "lg_train_acc": 0.6740237691001698
      },
      "68": {
        "train_acc": 0.740234375,
        "nt_frac": 0.177734375,
        "sh_frac": 0.23828125,
        "lg_frac": 0.5712890625,
        "unk_frac": 0.0126953125,
        "entropy": 0.9686394539168877,
        "nt_len": 487.34065934065933,
        "sh_len": 755.1311475409836,
        "lg_len": 4982.699145299145,
        "nt_train_acc": 0.8736263736263736,
        "sh_train_acc": 0.8852459016393442,
        "lg_train_acc": 0.6461538461538462
      },
      "69": {
        "train_acc": 0.728515625,
        "nt_frac": 0.2646484375,
        "sh_frac": 0.2294921875,
        "lg_frac": 0.5009765625,
        "unk_frac": 0.0048828125,
        "entropy": 1.0358705713388296,
        "nt_len": 525.4944649446494,
        "sh_len": 813.5659574468085,
        "lg_len": 5306.846003898636,
        "nt_train_acc": 0.8339483394833949,
        "sh_train_acc": 0.7914893617021277,
        "lg_train_acc": 0.6432748538011696
      },
      "70": {
        "train_acc": 0.765625,
        "nt_frac": 0.25,
        "sh_frac": 0.2685546875,
        "lg_frac": 0.4755859375,
        "unk_frac": 0.005859375,
        "entropy": 1.0531017505019014,
        "nt_len": 471.90625,
        "sh_len": 616.810909090909,
        "lg_len": 6004.242299794661,
        "nt_train_acc": 0.87890625,
        "sh_train_acc": 0.9454545454545454,
        "lg_train_acc": 0.6036960985626283
      },
      "71": {
        "train_acc": 0.791015625,
        "nt_frac": 0.3017578125,
        "sh_frac": 0.2431640625,
        "lg_frac": 0.4501953125,
        "unk_frac": 0.0048828125,
        "entropy": 1.0646728967805392,
        "nt_len": 555.7152103559871,
        "sh_len": 840.995983935743,
        "lg_len": 4724.331887201735,
        "nt_train_acc": 0.889967637540453,
        "sh_train_acc": 0.8473895582329317,
        "lg_train_acc": 0.6941431670281996
      },
      "72": {
        "train_acc": 0.7548828125,
        "nt_frac": 0.3193359375,
        "sh_frac": 0.2255859375,
        "lg_frac": 0.44140625,
        "unk_frac": 0.013671875,
        "entropy": 1.0614128040599051,
        "nt_len": 542.6177370030581,
        "sh_len": 758.7662337662338,
        "lg_len": 5083.736725663717,
        "nt_train_acc": 0.8379204892966361,
        "sh_train_acc": 0.8354978354978355,
        "lg_train_acc": 0.6504424778761062
      },
      "73": {
        "train_acc": 0.77734375,
        "nt_frac": 0.27734375,
        "sh_frac": 0.228515625,
        "lg_frac": 0.48828125,
        "unk_frac": 0.005859375,
        "entropy": 1.0430472893141238,
        "nt_len": 486.4964788732394,
        "sh_len": 889.1111111111111,
        "lg_len": 5116.868,
        "nt_train_acc": 0.8873239436619719,
        "sh_train_acc": 0.8290598290598291,
        "lg_train_acc": 0.692
      },
      "74": {
        "train_acc": 0.7587890625,
        "nt_frac": 0.28515625,
        "sh_frac": 0.2099609375,
        "lg_frac": 0.4853515625,
        "unk_frac": 0.01953125,
        "entropy": 1.036356605021524,
        "nt_len": 483.3150684931507,
        "sh_len": 715.6186046511627,
        "lg_len": 4951.533199195171,
        "nt_train_acc": 0.8527397260273972,
        "sh_train_acc": 0.8604651162790697,
        "lg_train_acc": 0.6579476861167002
      },
      "75": {
        "train_acc": 0.75390625,
        "nt_frac": 0.212890625,
        "sh_frac": 0.2587890625,
        "lg_frac": 0.517578125,
        "unk_frac": 0.0107421875,
        "entropy": 1.020027146512116,
        "nt_len": 501.44954128440367,
        "sh_len": 783.7924528301887,
        "lg_len": 5399.381132075472,
        "nt_train_acc": 0.8394495412844036,
        "sh_train_acc": 0.8415094339622642,
        "lg_train_acc": 0.6830188679245283
      },
      "76": {
        "train_acc": 0.767578125,
        "nt_frac": 0.2548828125,
        "sh_frac": 0.2666015625,
        "lg_frac": 0.4765625,
        "unk_frac": 0.001953125,
        "entropy": 1.0540670320992072,
        "nt_len": 536.1532567049809,
        "sh_len": 811.5164835164835,
        "lg_len": 5662.725409836065,
        "nt_train_acc": 0.8659003831417624,
        "sh_train_acc": 0.8205128205128205,
        "lg_train_acc": 0.6864754098360656
      },
      "77": {
        "train_acc": 0.75390625,
        "nt_frac": 0.2490234375,
        "sh_frac": 0.2548828125,
        "lg_frac": 0.4951171875,
        "unk_frac": 0.0009765625,
        "entropy": 1.042654832012587,
        "nt_len": 555.3921568627451,
        "sh_len": 802.2490421455939,
        "lg_len": 5809.723865877712,
        "nt_train_acc": 0.8588235294117647,
        "sh_train_acc": 0.8812260536398467,
        "lg_train_acc": 0.6370808678500987
      },
      "78": {
        "train_acc": 0.74609375,
        "nt_frac": 0.2412109375,
        "sh_frac": 0.2265625,
        "lg_frac": 0.5185546875,
        "unk_frac": 0.013671875,
        "entropy": 1.0199471689475428,
        "nt_len": 490.83805668016197,
        "sh_len": 779.6336206896551,
        "lg_len": 5432.160075329567,
        "nt_train_acc": 0.8582995951417004,
        "sh_train_acc": 0.8448275862068966,
        "lg_train_acc": 0.6629001883239172
      },
      "79": {
        "train_acc": 0.7666015625,
        "nt_frac": 0.21875,
        "sh_frac": 0.1845703125,
        "lg_frac": 0.5908203125,
        "unk_frac": 0.005859375,
        "entropy": 0.9552501753220535,
        "nt_len": 463.25,
        "sh_len": 687.047619047619,
        "lg_len": 5047.067768595041,
        "nt_train_acc": 0.8973214285714286,
        "sh_train_acc": 0.9047619047619048,
        "lg_train_acc": 0.6793388429752066
      },
      "80": {
        "train_acc": 0.7919921875,
        "nt_frac": 0.28125,
        "sh_frac": 0.2490234375,
        "lg_frac": 0.46484375,
        "unk_frac": 0.0048828125,
        "entropy": 1.0590586415987653,
        "nt_len": 535.4444444444445,
        "sh_len": 750.0666666666667,
        "lg_len": 5586.399159663865,
        "nt_train_acc": 0.8368055555555556,
        "sh_train_acc": 0.9294117647058824,
        "lg_train_acc": 0.6911764705882353
      },
      "81": {
        "train_acc": 0.771484375,
        "nt_frac": 0.2158203125,
        "sh_frac": 0.2451171875,
        "lg_frac": 0.537109375,
        "unk_frac": 0.001953125,
        "entropy": 1.009400866738824,
        "nt_len": 519.3257918552036,
        "sh_len": 677.215139442231,
        "lg_len": 4960.174545454545,
        "nt_train_acc": 0.8416289592760181,
        "sh_train_acc": 0.8406374501992032,
        "lg_train_acc": 0.7109090909090909
      },
      "82": {
        "train_acc": 0.75390625,
        "nt_frac": 0.1806640625,
        "sh_frac": 0.2626953125,
        "lg_frac": 0.548828125,
        "unk_frac": 0.0078125,
        "entropy": 0.9895782481410207,
        "nt_len": 510.62702702702705,
        "sh_len": 826.1672862453531,
        "lg_len": 5199.094306049822,
        "nt_train_acc": 0.8702702702702703,
        "sh_train_acc": 0.8178438661710037,
        "lg_train_acc": 0.6921708185053381
      },
      "83": {
        "train_acc": 0.779296875,
        "nt_frac": 0.2197265625,
        "sh_frac": 0.2109375,
        "lg_frac": 0.5615234375,
        "unk_frac": 0.0078125,
        "entropy": 0.9852830610105406,
        "nt_len": 547.8844444444444,
        "sh_len": 750.0138888888889,
        "lg_len": 4897.393043478261,
        "nt_train_acc": 0.8222222222222222,
        "sh_train_acc": 0.9444444444444444,
        "lg_train_acc": 0.7026086956521739
      },
      "84": {
        "train_acc": 0.7373046875,
        "nt_frac": 0.26171875,
        "sh_frac": 0.212890625,
        "lg_frac": 0.5146484375,
        "unk_frac": 0.0107421875,
        "entropy": 1.022033022974626,
        "nt_len": 479.3619402985075,
        "sh_len": 861.5091743119266,
        "lg_len": 5105.4611005692595,
        "nt_train_acc": 0.8880597014925373,
        "sh_train_acc": 0.8394495412844036,
        "lg_train_acc": 0.6299810246679317
      },
      "85": {
        "train_acc": 0.7685546875,
        "nt_frac": 0.2060546875,
        "sh_frac": 0.283203125,
        "lg_frac": 0.4990234375,
        "unk_frac": 0.01171875,
        "entropy": 1.029645578949954,
        "nt_len": 528.5355450236967,
        "sh_len": 760.851724137931,
        "lg_len": 5168.465753424657,
        "nt_train_acc": 0.8957345971563981,
        "sh_train_acc": 0.8620689655172413,
        "lg_train_acc": 0.6712328767123288
      },
      "86": {
        "train_acc": 0.744140625,
        "nt_frac": 0.2314453125,
        "sh_frac": 0.2998046875,
        "lg_frac": 0.462890625,
        "unk_frac": 0.005859375,
        "entropy": 1.0563999176352357,
        "nt_len": 495.3966244725738,
        "sh_len": 706.8403908794788,
        "lg_len": 6183.959915611815,
        "nt_train_acc": 0.8860759493670886,
        "sh_train_acc": 0.9153094462540716,
        "lg_train_acc": 0.5675105485232067
      },
      "87": {
        "train_acc": 0.7724609375,
        "nt_frac": 0.3125,
        "sh_frac": 0.205078125,
        "lg_frac": 0.4794921875,
        "unk_frac": 0.0029296875,
        "entropy": 1.0408431119777894,
        "nt_len": 586.653125,
        "sh_len": 790.0619047619048,
        "lg_len": 5425.205702647658,
        "nt_train_acc": 0.8375,
        "sh_train_acc": 0.8714285714285714,
        "lg_train_acc": 0.6883910386965377
      },
      "88": {
        "train_acc": 0.7861328125,
        "nt_frac": 0.2236328125,
        "sh_frac": 0.181640625,
        "lg_frac": 0.591796875,
        "unk_frac": 0.0029296875,
        "entropy": 0.9552267791352156,
        "nt_len": 556.056768558952,
        "sh_len": 842.989247311828,
        "lg_len": 5254.184818481848,
        "nt_train_acc": 0.8078602620087336,
        "sh_train_acc": 0.9032258064516129,
        "lg_train_acc": 0.7425742574257426
      },
      "89": {
        "train_acc": 0.7431640625,
        "nt_frac": 0.2255859375,
        "sh_frac": 0.283203125,
        "lg_frac": 0.4853515625,
        "unk_frac": 0.005859375,
        "entropy": 1.0440479456399743,
        "nt_len": 539.8181818181819,
        "sh_len": 835.2137931034483,
        "lg_len": 5684.82092555332,
        "nt_train_acc": 0.8917748917748918,
        "sh_train_acc": 0.8620689655172413,
        "lg_train_acc": 0.613682092555332
      },
      "90": {
        "train_acc": 0.7841796875,
        "nt_frac": 0.2275390625,
        "sh_frac": 0.310546875,
        "lg_frac": 0.451171875,
        "unk_frac": 0.0107421875,
        "entropy": 1.0591070898316193,
        "nt_len": 501.3948497854077,
        "sh_len": 809.6540880503145,
        "lg_len": 5682.720779220779,
        "nt_train_acc": 0.9570815450643777,
        "sh_train_acc": 0.8679245283018868,
        "lg_train_acc": 0.6515151515151515
      }
    },
    "seed3": {
      "1": {
        "train_acc": 0.65234375,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 894.359375,
        "sh_len": 1560.45703125,
        "lg_len": 3666.2109375,
        "nt_train_acc": 0.359375,
        "sh_train_acc": 0.6328125,
        "lg_train_acc": 0.80078125
      },
      "2": {
        "train_acc": 0.6201171875,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 895.453125,
        "sh_len": 1503.1015625,
        "lg_len": 3635.58203125,
        "nt_train_acc": 0.34765625,
        "sh_train_acc": 0.609375,
        "lg_train_acc": 0.75
      },
      "3": {
        "train_acc": 0.6005859375,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 927.25390625,
        "sh_len": 1617.53125,
        "lg_len": 4326.51953125,
        "nt_train_acc": 0.3203125,
        "sh_train_acc": 0.54296875,
        "lg_train_acc": 0.7578125
      },
      "4": {
        "train_acc": 0.6064453125,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 892.19140625,
        "sh_len": 1685.20703125,
        "lg_len": 3999.546875,
        "nt_train_acc": 0.33203125,
        "sh_train_acc": 0.55859375,
        "lg_train_acc": 0.76171875
      },
      "5": {
        "train_acc": 0.63671875,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 888.34375,
        "sh_len": 1596.84765625,
        "lg_len": 3511.734375,
        "nt_train_acc": 0.359375,
        "sh_train_acc": 0.58203125,
        "lg_train_acc": 0.79296875
      },
      "6": {
        "train_acc": 0.6591796875,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 861.46875,
        "sh_len": 1380.91796875,
        "lg_len": 3362.48828125,
        "nt_train_acc": 0.40625,
        "sh_train_acc": 0.609375,
        "lg_train_acc": 0.8125
      },
      "7": {
        "train_acc": 0.642578125,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 852.5,
        "sh_len": 1331.53125,
        "lg_len": 3138.3984375,
        "nt_train_acc": 0.38671875,
        "sh_train_acc": 0.6015625,
        "lg_train_acc": 0.77734375
      },
      "8": {
        "train_acc": 0.6962890625,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 845.48828125,
        "sh_len": 1271.40625,
        "lg_len": 2928.9140625,
        "nt_train_acc": 0.453125,
        "sh_train_acc": 0.65625,
        "lg_train_acc": 0.8125
      },
      "9": {
        "train_acc": 0.6591796875,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 831.2890625,
        "sh_len": 1299.12890625,
        "lg_len": 3541.4453125,
        "nt_train_acc": 0.4453125,
        "sh_train_acc": 0.609375,
        "lg_train_acc": 0.75
      },
      "10": {
        "train_acc": 0.6669921875,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 810.609375,
        "sh_len": 1271.62890625,
        "lg_len": 3069.9765625,
        "nt_train_acc": 0.46875,
        "sh_train_acc": 0.64453125,
        "lg_train_acc": 0.76171875
      },
      "11": {
        "train_acc": 0.583984375,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 803.77734375,
        "sh_len": 1360.36328125,
        "lg_len": 3298.9453125,
        "nt_train_acc": 0.38671875,
        "sh_train_acc": 0.5625,
        "lg_train_acc": 0.6796875
      },
      "12": {
        "train_acc": 0.5859375,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 845.2265625,
        "sh_len": 1303.91015625,
        "lg_len": 3157.26171875,
        "nt_train_acc": 0.37890625,
        "sh_train_acc": 0.55859375,
        "lg_train_acc": 0.65625
      },
      "13": {
        "train_acc": 0.654296875,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 797.1640625,
        "sh_len": 1164.45703125,
        "lg_len": 2772.9296875,
        "nt_train_acc": 0.4921875,
        "sh_train_acc": 0.60546875,
        "lg_train_acc": 0.74609375
      },
      "14": {
        "train_acc": 0.58203125,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 802.23046875,
        "sh_len": 1262.30078125,
        "lg_len": 3063.92578125,
        "nt_train_acc": 0.39453125,
        "sh_train_acc": 0.5625,
        "lg_train_acc": 0.69140625
      },
      "15": {
        "train_acc": 0.671875,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 755.37109375,
        "sh_len": 1111.91015625,
        "lg_len": 2758.89453125,
        "nt_train_acc": 0.48828125,
        "sh_train_acc": 0.6328125,
        "lg_train_acc": 0.76953125
      },
      "16": {
        "train_acc": 0.6240234375,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 768.00390625,
        "sh_len": 1195.8671875,
        "lg_len": 2973.5078125,
        "nt_train_acc": 0.5,
        "sh_train_acc": 0.57421875,
        "lg_train_acc": 0.69921875
      },
      "17": {
        "train_acc": 0.66015625,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.0,
        "unk_frac": 1.0,
        "entropy": -0.0,
        "nt_len": 729.8125,
        "sh_len": 1179.0859375,
        "lg_len": 2381.07421875,
        "nt_train_acc": 0.51953125,
        "sh_train_acc": 0.62109375,
        "lg_train_acc": 0.69921875
      },
      "18": {
        "train_acc": 0.625,
        "nt_frac": 0.0,
        "sh_frac": 0.0,
        "lg_frac": 0.01953125,
        "unk_frac": 0.98046875,
        "entropy": 0.07686991273526292,
        "nt_len": 775.734375,
        "sh_len": 1127.85546875,
        "lg_len": 2947.800766283525,
        "nt_train_acc": 0.49609375,
        "sh_train_acc": 0.56640625,
        "lg_train_acc": 0.7011494252873564
      },
      "19": {
        "train_acc": 0.6416015625,
        "nt_frac": 0.0,
        "sh_frac": 0.00390625,
        "lg_frac": 0.03125,
        "unk_frac": 0.96484375,
        "entropy": 0.12996509635498973,
        "nt_len": 749.53515625,
        "sh_len": 1068.1284046692606,
        "lg_len": 2623.962121212121,
        "nt_train_acc": 0.51171875,
        "sh_train_acc": 0.6186770428015564,
        "lg_train_acc": 0.7310606060606061
      },
      "20": {
        "train_acc": 0.5869140625,
        "nt_frac": 0.00390625,
        "sh_frac": 0.0,
        "lg_frac": 0.0859375,
        "unk_frac": 0.91015625,
        "entropy": 0.23256307519198044,
        "nt_len": 777.1634241245137,
        "sh_len": 1038.42578125,
        "lg_len": 2327.179856115108,
        "nt_train_acc": 0.45525291828793774,
        "sh_train_acc": 0.515625,
        "lg_train_acc": 0.697841726618705
      },
      "21": {
        "train_acc": 0.6630859375,
        "nt_frac": 0.00390625,
        "sh_frac": 0.015625,
        "lg_frac": 0.17578125,
        "unk_frac": 0.8046875,
        "entropy": 0.39224172945247726,
        "nt_len": 703.9610894941634,
        "sh_len": 974.5115384615384,
        "lg_len": 1823.8006644518273,
        "nt_train_acc": 0.5719844357976653,
        "sh_train_acc": 0.6230769230769231,
        "lg_train_acc": 0.770764119601329
      },
      "22": {
        "train_acc": 0.619140625,
        "nt_frac": 0.01171875,
        "sh_frac": 0.02734375,
        "lg_frac": 0.3984375,
        "unk_frac": 0.5625,
        "entropy": 0.5171696832707962,
        "nt_len": 720.4208494208494,
        "sh_len": 985.3916349809886,
        "lg_len": 1944.7011173184358,
        "nt_train_acc": 0.5328185328185329,
        "sh_train_acc": 0.5779467680608364,
        "lg_train_acc": 0.6955307262569832
      },
      "23": {
        "train_acc": 0.5625,
        "nt_frac": 0.01953125,
        "sh_frac": 0.00390625,
        "lg_frac": 0.48828125,
        "unk_frac": 0.48828125,
        "entropy": 0.4485618691479083,
        "nt_len": 741.3448275862069,
        "sh_len": 1102.4357976653696,
        "lg_len": 2319.797900262467,
        "nt_train_acc": 0.4482758620689655,
        "sh_train_acc": 0.5447470817120622,
        "lg_train_acc": 0.6404199475065617
      },
      "24": {
        "train_acc": 0.6171875,
        "nt_frac": 0.01171875,
        "sh_frac": 0.01953125,
        "lg_frac": 0.609375,
        "unk_frac": 0.359375,
        "entropy": 0.4308145989669751,
        "nt_len": 721.6216216216217,
        "sh_len": 992.904214559387,
        "lg_len": 1949.5169902912621,
        "nt_train_acc": 0.5328185328185329,
        "sh_train_acc": 0.578544061302682,
        "lg_train_acc": 0.7063106796116505
      },
      "25": {
        "train_acc": 0.642578125,
        "nt_frac": 0.02734375,
        "sh_frac": 0.0234375,
        "lg_frac": 0.65625,
        "unk_frac": 0.29296875,
        "entropy": 0.46280953536053815,
        "nt_len": 731.5095057034221,
        "sh_len": 1142.4885496183206,
        "lg_len": 2181.2240566037735,
        "nt_train_acc": 0.5361216730038023,
        "sh_train_acc": 0.5954198473282443,
        "lg_train_acc": 0.7382075471698113
      },
      "26": {
        "train_acc": 0.626953125,
        "nt_frac": 0.0234375,
        "sh_frac": 0.02734375,
        "lg_frac": 0.77734375,
        "unk_frac": 0.171875,
        "entropy": 0.38217980566694426,
        "nt_len": 730.4465648854962,
        "sh_len": 1076.041825095057,
        "lg_len": 2612.7098901098902,
        "nt_train_acc": 0.5305343511450382,
        "sh_train_acc": 0.623574144486692,
        "lg_train_acc": 0.6901098901098901
      },
      "27": {
        "train_acc": 0.6787109375,
        "nt_frac": 0.06640625,
        "sh_frac": 0.015625,
        "lg_frac": 0.74609375,
        "unk_frac": 0.171875,
        "entropy": 0.46360777023174105,
        "nt_len": 736.6263736263736,
        "sh_len": 1046.8192307692307,
        "lg_len": 1972.8434004474273,
        "nt_train_acc": 0.5860805860805861,
        "sh_train_acc": 0.6538461538461539,
        "lg_train_acc": 0.7539149888143176
      },
      "28": {
        "train_acc": 0.5771484375,
        "nt_frac": 0.06640625,
        "sh_frac": 0.01171875,
        "lg_frac": 0.7265625,
        "unk_frac": 0.1953125,
        "entropy": 0.46428597084833756,
        "nt_len": 729.6080586080586,
        "sh_len": 1218.030888030888,
        "lg_len": 2824.997737556561,
        "nt_train_acc": 0.5238095238095238,
        "sh_train_acc": 0.5752895752895753,
        "lg_train_acc": 0.6244343891402715
      },
      "29": {
        "train_acc": 0.6572265625,
        "nt_frac": 0.0859375,
        "sh_frac": 0.0234375,
        "lg_frac": 0.79296875,
        "unk_frac": 0.09765625,
        "entropy": 0.4828190825783002,
        "nt_len": 716.043165467626,
        "sh_len": 1096.1221374045801,
        "lg_len": 2318.294117647059,
        "nt_train_acc": 0.5575539568345323,
        "sh_train_acc": 0.6374045801526718,
        "lg_train_acc": 0.7407407407407407
      },
      "30": {
        "train_acc": 0.615234375,
        "nt_frac": 0.12109375,
        "sh_frac": 0.015625,
        "lg_frac": 0.79296875,
        "unk_frac": 0.0703125,
        "entropy": 0.5045806142856795,
        "nt_len": 708.0871080139373,
        "sh_len": 1092.4538461538461,
        "lg_len": 2714.9389978213508,
        "nt_train_acc": 0.554006968641115,
        "sh_train_acc": 0.573076923076923,
        "lg_train_acc": 0.6862745098039216
      },
      "31": {
        "train_acc": 0.6240234375,
        "nt_frac": 0.11328125,
        "sh_frac": 0.05078125,
        "lg_frac": 0.76171875,
        "unk_frac": 0.07421875,
        "entropy": 0.605375858223117,
        "nt_len": 735.1228070175439,
        "sh_len": 1242.7546468401488,
        "lg_len": 2469.5365853658536,
        "nt_train_acc": 0.5473684210526316,
        "sh_train_acc": 0.6096654275092936,
        "lg_train_acc": 0.6917960088691796
      },
      "32": {
        "train_acc": 0.5947265625,
        "nt_frac": 0.26953125,
        "sh_frac": 0.0390625,
        "lg_frac": 0.63671875,
        "unk_frac": 0.0546875,
        "entropy": 0.7674705433023457,
        "nt_len": 678.3569230769231,
        "sh_len": 1030.0902255639098,
        "lg_len": 2549.052505966587,
        "nt_train_acc": 0.5261538461538462,
        "sh_train_acc": 0.5939849624060151,
        "lg_train_acc": 0.6443914081145584
      },
      "33": {
        "train_acc": 0.666015625,
        "nt_frac": 0.19921875,
        "sh_frac": 0.0234375,
        "lg_frac": 0.6953125,
        "unk_frac": 0.08203125,
        "entropy": 0.6620529820953011,
        "nt_len": 694.2899022801303,
        "sh_len": 1084.5534351145038,
        "lg_len": 2483.8594470046082,
        "nt_train_acc": 0.5830618892508144,
        "sh_train_acc": 0.6297709923664122,
        "lg_train_acc": 0.7534562211981567
      },
      "34": {
        "train_acc": 0.6279296875,
        "nt_frac": 0.17578125,
        "sh_frac": 0.01953125,
        "lg_frac": 0.71875,
        "unk_frac": 0.0859375,
        "entropy": 0.619829457055974,
        "nt_len": 726.0265780730897,
        "sh_len": 1285.3639846743295,
        "lg_len": 2692.2090909090907,
        "nt_train_acc": 0.5714285714285714,
        "sh_train_acc": 0.6130268199233716,
        "lg_train_acc": 0.6840909090909091
      },
      "35": {
        "train_acc": 0.640625,
        "nt_frac": 0.28515625,
        "sh_frac": 0.01953125,
        "lg_frac": 0.63671875,
        "unk_frac": 0.05859375,
        "entropy": 0.722092783679958,
        "nt_len": 701.1306990881459,
        "sh_len": 1195.287356321839,
        "lg_len": 2743.525059665871,
        "nt_train_acc": 0.5562310030395137,
        "sh_train_acc": 0.6283524904214559,
        "lg_train_acc": 0.720763723150358
      },
      "36": {
        "train_acc": 0.6103515625,
        "nt_frac": 0.2578125,
        "sh_frac": 0.0546875,
        "lg_frac": 0.66015625,
        "unk_frac": 0.02734375,
        "entropy": 0.782547989316617,
        "nt_len": 670.2577639751553,
        "sh_len": 1218.2703703703703,
        "lg_len": 2949.505882352941,
        "nt_train_acc": 0.6024844720496895,
        "sh_train_acc": 0.5962962962962963,
        "lg_train_acc": 0.6282352941176471
      },
      "37": {
        "train_acc": 0.6318359375,
        "nt_frac": 0.296875,
        "sh_frac": 0.01953125,
        "lg_frac": 0.66015625,
        "unk_frac": 0.0234375,
        "entropy": 0.7115568549764044,
        "nt_len": 687.8855421686746,
        "sh_len": 1162.697318007663,
        "lg_len": 2866.0682352941176,
        "nt_train_acc": 0.5602409638554217,
        "sh_train_acc": 0.6168582375478927,
        "lg_train_acc": 0.7011764705882353
      },
      "38": {
        "train_acc": 0.6787109375,
        "nt_frac": 0.3046875,
        "sh_frac": 0.02734375,
        "lg_frac": 0.6328125,
        "unk_frac": 0.03515625,
        "entropy": 0.7500920427876185,
        "nt_len": 693.2814371257485,
        "sh_len": 1240.8631178707224,
        "lg_len": 2974.1052631578946,
        "nt_train_acc": 0.6407185628742516,
        "sh_train_acc": 0.6425855513307985,
        "lg_train_acc": 0.7392344497607656
      },
      "39": {
        "train_acc": 0.712890625,
        "nt_frac": 0.37109375,
        "sh_frac": 0.03125,
        "lg_frac": 0.58203125,
        "unk_frac": 0.015625,
        "entropy": 0.7911831226073682,
        "nt_len": 642.2165242165242,
        "sh_len": 952.935606060606,
        "lg_len": 2201.82962962963,
        "nt_train_acc": 0.6524216524216524,
        "sh_train_acc": 0.6931818181818182,
        "lg_train_acc": 0.7802469135802469
      },
      "40": {
        "train_acc": 0.6806640625,
        "nt_frac": 0.3671875,
        "sh_frac": 0.015625,
        "lg_frac": 0.5859375,
        "unk_frac": 0.03125,
        "entropy": 0.746069629447786,
        "nt_len": 687.0028571428571,
        "sh_len": 1122.623076923077,
        "lg_len": 3149.960591133005,
        "nt_train_acc": 0.6142857142857143,
        "sh_train_acc": 0.676923076923077,
        "lg_train_acc": 0.7413793103448276
      },
      "41": {
        "train_acc": 0.6787109375,
        "nt_frac": 0.30859375,
        "sh_frac": 0.04296875,
        "lg_frac": 0.62890625,
        "unk_frac": 0.01953125,
        "entropy": 0.7897273728757612,
        "nt_len": 713.5910447761194,
        "sh_len": 1154.5205992509364,
        "lg_len": 2556.980815347722,
        "nt_train_acc": 0.6,
        "sh_train_acc": 0.6629213483146067,
        "lg_train_acc": 0.7529976019184652
      },
      "42": {
        "train_acc": 0.689453125,
        "nt_frac": 0.3828125,
        "sh_frac": 0.02734375,
        "lg_frac": 0.5703125,
        "unk_frac": 0.01953125,
        "entropy": 0.7862687025072257,
        "nt_len": 704.5084745762712,
        "sh_len": 1177.6539923954372,
        "lg_len": 2688.2139303482586,
        "nt_train_acc": 0.6101694915254238,
        "sh_train_acc": 0.6958174904942965,
        "lg_train_acc": 0.7587064676616916
      },
      "43": {
        "train_acc": 0.6650390625,
        "nt_frac": 0.296875,
        "sh_frac": 0.015625,
        "lg_frac": 0.66015625,
        "unk_frac": 0.02734375,
        "entropy": 0.6996694904186365,
        "nt_len": 714.8855421686746,
        "sh_len": 1233.2423076923078,
        "lg_len": 2947.854117647059,
        "nt_train_acc": 0.5963855421686747,
        "sh_train_acc": 0.6615384615384615,
        "lg_train_acc": 0.7223529411764706
      },
      "44": {
        "train_acc": 0.599609375,
        "nt_frac": 0.2890625,
        "sh_frac": 0.03515625,
        "lg_frac": 0.6640625,
        "unk_frac": 0.01171875,
        "entropy": 0.7483137541470714,
        "nt_len": 727.3545454545455,
        "sh_len": 1281.411320754717,
        "lg_len": 3857.110328638498,
        "nt_train_acc": 0.5575757575757576,
        "sh_train_acc": 0.5509433962264151,
        "lg_train_acc": 0.6596244131455399
      },
      "45": {
        "train_acc": 0.697265625,
        "nt_frac": 0.40234375,
        "sh_frac": 0.03125,
        "lg_frac": 0.51171875,
        "unk_frac": 0.0546875,
        "entropy": 0.8174588832172347,
        "nt_len": 700.1448467966574,
        "sh_len": 1157.7954545454545,
        "lg_len": 2949.4935400516797,
        "nt_train_acc": 0.6963788300835655,
        "sh_train_acc": 0.678030303030303,
        "lg_train_acc": 0.7260981912144703
      },
      "46": {
        "train_acc": 0.703125,
        "nt_frac": 0.4033203125,
        "sh_frac": 0.0576171875,
        "lg_frac": 0.5107421875,
        "unk_frac": 0.0283203125,
        "entropy": 0.8738230232247628,
        "nt_len": 574.8934624697337,
        "sh_len": 988.8135593220339,
        "lg_len": 4352.7973231357555,
        "nt_train_acc": 0.837772397094431,
        "sh_train_acc": 0.711864406779661,
        "lg_train_acc": 0.6022944550669216
      },
      "47": {
        "train_acc": 0.66796875,
        "nt_frac": 0.35546875,
        "sh_frac": 0.0224609375,
        "lg_frac": 0.6083984375,
        "unk_frac": 0.013671875,
        "entropy": 0.7552574879538284,
        "nt_len": 563.4587912087912,
        "sh_len": 846.695652173913,
        "lg_len": 4564.635634028892,
        "nt_train_acc": 0.8379120879120879,
        "sh_train_acc": 0.7391304347826086,
        "lg_train_acc": 0.5682182985553772
      },
      "48": {
        "train_acc": 0.6591796875,
        "nt_frac": 0.408203125,
        "sh_frac": 0.0390625,
        "lg_frac": 0.53515625,
        "unk_frac": 0.017578125,
        "entropy": 0.8269876584234684,
        "nt_len": 575.1148325358852,
        "sh_len": 889.775,
        "lg_len": 4462.985401459854,
        "nt_train_acc": 0.7870813397129187,
        "sh_train_acc": 0.75,
        "lg_train_acc": 0.5583941605839416
      },
      "49": {
        "train_acc": 0.740234375,
        "nt_frac": 0.3671875,
        "sh_frac": 0.0556640625,
        "lg_frac": 0.5625,
        "unk_frac": 0.0146484375,
        "entropy": 0.8523023428787548,
        "nt_len": 570.9281914893617,
        "sh_len": 739.6315789473684,
        "lg_len": 4261.482638888889,
        "nt_train_acc": 0.8537234042553191,
        "sh_train_acc": 0.8947368421052632,
        "lg_train_acc": 0.6493055555555556
      },
      "50": {
        "train_acc": 0.7548828125,
        "nt_frac": 0.5078125,
        "sh_frac": 0.0556640625,
        "lg_frac": 0.4033203125,
        "unk_frac": 0.033203125,
        "entropy": 0.8711214134421257,
        "nt_len": 582.7942307692308,
        "sh_len": 702.3859649122807,
        "lg_len": 4212.607748184019,
        "nt_train_acc": 0.8673076923076923,
        "sh_train_acc": 0.8421052631578947,
        "lg_train_acc": 0.648910411622276
      },
      "51": {
        "train_acc": 0.7080078125,
        "nt_frac": 0.412109375,
        "sh_frac": 0.08203125,
        "lg_frac": 0.4931640625,
        "unk_frac": 0.0126953125,
        "entropy": 0.9190772803231981,
        "nt_len": 544.473933649289,
        "sh_len": 781.4761904761905,
        "lg_len": 4544.3049504950495,
        "nt_train_acc": 0.8720379146919431,
        "sh_train_acc": 0.8095238095238095,
        "lg_train_acc": 0.5584158415841585
      },
      "52": {
        "train_acc": 0.732421875,
        "nt_frac": 0.4033203125,
        "sh_frac": 0.0673828125,
        "lg_frac": 0.509765625,
        "unk_frac": 0.01953125,
        "entropy": 0.8914628976923791,
        "nt_len": 559.4213075060533,
        "sh_len": 857.5652173913044,
        "lg_len": 4676.463601532567,
        "nt_train_acc": 0.8716707021791767,
        "sh_train_acc": 0.7391304347826086,
        "lg_train_acc": 0.6245210727969349
      },
      "53": {
        "train_acc": 0.7529296875,
        "nt_frac": 0.3798828125,
        "sh_frac": 0.115234375,
        "lg_frac": 0.490234375,
        "unk_frac": 0.0146484375,
        "entropy": 0.9661568763770274,
        "nt_len": 529.7249357326479,
        "sh_len": 629.6949152542373,
        "lg_len": 3847.8266932270917,
        "nt_train_acc": 0.8791773778920309,
        "sh_train_acc": 0.8135593220338984,
        "lg_train_acc": 0.647410358565737
      },
      "54": {
        "train_acc": 0.74609375,
        "nt_frac": 0.2197265625,
        "sh_frac": 0.12109375,
        "lg_frac": 0.6357421875,
        "unk_frac": 0.0234375,
        "entropy": 0.8765864491119681,
        "nt_len": 546.1555555555556,
        "sh_len": 824.733870967742,
        "lg_len": 3988.3533026113673,
        "nt_train_acc": 0.8133333333333334,
        "sh_train_acc": 0.8225806451612904,
        "lg_train_acc": 0.7235023041474654
      },
      "55": {
        "train_acc": 0.7763671875,
        "nt_frac": 0.33203125,
        "sh_frac": 0.15234375,
        "lg_frac": 0.490234375,
        "unk_frac": 0.025390625,
        "entropy": 1.0021997605318436,
        "nt_len": 525.3882352941176,
        "sh_len": 747.3397435897435,
        "lg_len": 4328.239043824701,
        "nt_train_acc": 0.9205882352941176,
        "sh_train_acc": 0.8461538461538461,
        "lg_train_acc": 0.6752988047808764
      },
      "56": {
        "train_acc": 0.7646484375,
        "nt_frac": 0.36328125,
        "sh_frac": 0.2021484375,
        "lg_frac": 0.421875,
        "unk_frac": 0.0126953125,
        "entropy": 1.0551336302187984,
        "nt_len": 538.3010752688172,
        "sh_len": 796.8019323671498,
        "lg_len": 4398.3587962962965,
        "nt_train_acc": 0.8225806451612904,
        "sh_train_acc": 0.7874396135265701,
        "lg_train_acc": 0.7037037037037037
      },
      "57": {
        "train_acc": 0.763671875,
        "nt_frac": 0.318359375,
        "sh_frac": 0.1796875,
        "lg_frac": 0.4921875,
        "unk_frac": 0.009765625,
        "entropy": 1.021735591840113,
        "nt_len": 556.0092024539878,
        "sh_len": 892.4565217391304,
        "lg_len": 4530.972222222223,
        "nt_train_acc": 0.8466257668711656,
        "sh_train_acc": 0.8206521739130435,
        "lg_train_acc": 0.6865079365079365
      },
      "58": {
        "train_acc": 0.7392578125,
        "nt_frac": 0.2255859375,
        "sh_frac": 0.2529296875,
        "lg_frac": 0.5048828125,
        "unk_frac": 0.0166015625,
        "entropy": 1.0286493974678486,
        "nt_len": 515.008658008658,
        "sh_len": 757.003861003861,
        "lg_len": 5383.5996131528045,
        "nt_train_acc": 0.8874458874458875,
        "sh_train_acc": 0.8378378378378378,
        "lg_train_acc": 0.6363636363636364
      },
      "59": {
        "train_acc": 0.677734375,
        "nt_frac": 0.2685546875,
        "sh_frac": 0.2890625,
        "lg_frac": 0.4287109375,
        "unk_frac": 0.013671875,
        "entropy": 1.0749344052511898,
        "nt_len": 534.1745454545454,
        "sh_len": 1018.4256756756756,
        "lg_len": 6928.029612756264,
        "nt_train_acc": 0.8581818181818182,
        "sh_train_acc": 0.7331081081081081,
        "lg_train_acc": 0.530751708428246
      },
      "60": {
        "train_acc": 0.744140625,
        "nt_frac": 0.2548828125,
        "sh_frac": 0.3134765625,
        "lg_frac": 0.42578125,
        "unk_frac": 0.005859375,
        "entropy": 1.0755994659805723,
        "nt_len": 579.6206896551724,
        "sh_len": 968.0747663551402,
        "lg_len": 5123.582568807339,
        "nt_train_acc": 0.7969348659003831,
        "sh_train_acc": 0.8193146417445483,
        "lg_train_acc": 0.6628440366972477
      },
      "61": {
        "train_acc": 0.697265625,
        "nt_frac": 0.2392578125,
        "sh_frac": 0.3486328125,
        "lg_frac": 0.392578125,
        "unk_frac": 0.01953125,
        "entropy": 1.076625017107632,
        "nt_len": 589.2571428571429,
        "sh_len": 931.4761904761905,
        "lg_len": 6060.017412935324,
        "nt_train_acc": 0.7836734693877551,
        "sh_train_acc": 0.8375350140056023,
        "lg_train_acc": 0.5422885572139303
      },
      "62": {
        "train_acc": 0.73046875,
        "nt_frac": 0.240234375,
        "sh_frac": 0.26953125,
        "lg_frac": 0.48046875,
        "unk_frac": 0.009765625,
        "entropy": 1.0481627788929053,
        "nt_len": 583.4430894308944,
        "sh_len": 1052.5942028985507,
        "lg_len": 5354.497967479675,
        "nt_train_acc": 0.8739837398373984,
        "sh_train_acc": 0.8115942028985508,
        "lg_train_acc": 0.6158536585365854
      },
      "63": {
        "train_acc": 0.7158203125,
        "nt_frac": 0.24609375,
        "sh_frac": 0.2841796875,
        "lg_frac": 0.4619140625,
        "unk_frac": 0.0078125,
        "entropy": 1.0593457372388446,
        "nt_len": 548.6190476190476,
        "sh_len": 973.1237113402062,
        "lg_len": 5941.496828752643,
        "nt_train_acc": 0.8888888888888888,
        "sh_train_acc": 0.8144329896907216,
        "lg_train_acc": 0.5623678646934461
      },
      "64": {
        "train_acc": 0.7783203125,
        "nt_frac": 0.396484375,
        "sh_frac": 0.2998046875,
        "lg_frac": 0.2939453125,
        "unk_frac": 0.009765625,
        "entropy": 1.0878423631649032,
        "nt_len": 544.2536945812808,
        "sh_len": 994.1530944625407,
        "lg_len": 4617.6943521594685,
        "nt_train_acc": 0.8817733990147784,
        "sh_train_acc": 0.7687296416938111,
        "lg_train_acc": 0.6511627906976745
      },
      "65": {
        "train_acc": 0.76171875,
        "nt_frac": 0.3046875,
        "sh_frac": 0.2724609375,
        "lg_frac": 0.4189453125,
        "unk_frac": 0.00390625,
        "entropy": 1.0808702556314485,
        "nt_len": 540.8557692307693,
        "sh_len": 890.6666666666666,
        "lg_len": 4766.027972027972,
        "nt_train_acc": 0.8621794871794872,
        "sh_train_acc": 0.8566308243727598,
        "lg_train_acc": 0.6247086247086248
      },
      "66": {
        "train_acc": 0.716796875,
        "nt_frac": 0.2763671875,
        "sh_frac": 0.259765625,
        "lg_frac": 0.4599609375,
        "unk_frac": 0.00390625,
        "entropy": 1.0627847551374425,
        "nt_len": 501.17314487632507,
        "sh_len": 836.1466165413534,
        "lg_len": 5169.08067940552,
        "nt_train_acc": 0.9151943462897526,
        "sh_train_acc": 0.8007518796992481,
        "lg_train_acc": 0.554140127388535
      },
      "67": {
        "train_acc": 0.791015625,
        "nt_frac": 0.251953125,
        "sh_frac": 0.251953125,
        "lg_frac": 0.4931640625,
        "unk_frac": 0.0029296875,
        "entropy": 1.0432651962045216,
        "nt_len": 556.9612403100775,
        "sh_len": 847.515503875969,
        "lg_len": 4369.516831683169,
        "nt_train_acc": 0.813953488372093,
        "sh_train_acc": 0.8798449612403101,
        "lg_train_acc": 0.7326732673267327
      },
      "68": {
        "train_acc": 0.76171875,
        "nt_frac": 0.25390625,
        "sh_frac": 0.2802734375,
        "lg_frac": 0.4619140625,
        "unk_frac": 0.00390625,
        "entropy": 1.0613286161794036,
        "nt_len": 543.7576923076923,
        "sh_len": 1015.390243902439,
        "lg_len": 4616.122621564482,
        "nt_train_acc": 0.8423076923076923,
        "sh_train_acc": 0.8118466898954704,
        "lg_train_acc": 0.6892177589852009
      },
      "69": {
        "train_acc": 0.740234375,
        "nt_frac": 0.2451171875,
        "sh_frac": 0.3095703125,
        "lg_frac": 0.4375,
        "unk_frac": 0.0078125,
        "entropy": 1.0693041370370655,
        "nt_len": 542.5737051792829,
        "sh_len": 907.3123028391167,
        "lg_len": 5145.727678571428,
        "nt_train_acc": 0.8804780876494024,
        "sh_train_acc": 0.8012618296529969,
        "lg_train_acc": 0.6227678571428571
      },
      "70": {
        "train_acc": 0.740234375,
        "nt_frac": 0.26171875,
        "sh_frac": 0.291015625,
        "lg_frac": 0.4248046875,
        "unk_frac": 0.0224609375,
        "entropy": 1.0737396329355027,
        "nt_len": 570.2014925373135,
        "sh_len": 922.4630872483222,
        "lg_len": 5185.1747126436785,
        "nt_train_acc": 0.8619402985074627,
        "sh_train_acc": 0.825503355704698,
        "lg_train_acc": 0.6367816091954023
      },
      "71": {
        "train_acc": 0.7841796875,
        "nt_frac": 0.2998046875,
        "sh_frac": 0.2685546875,
        "lg_frac": 0.427734375,
        "unk_frac": 0.00390625,
        "entropy": 1.0774756333974433,
        "nt_len": 527.6775244299674,
        "sh_len": 999.5963636363637,
        "lg_len": 4900.381278538813,
        "nt_train_acc": 0.8436482084690554,
        "sh_train_acc": 0.8545454545454545,
        "lg_train_acc": 0.6986301369863014
      },
      "72": {
        "train_acc": 0.7353515625,
        "nt_frac": 0.322265625,
        "sh_frac": 0.248046875,
        "lg_frac": 0.4189453125,
        "unk_frac": 0.0107421875,
        "entropy": 1.075226993220161,
        "nt_len": 558.8636363636364,
        "sh_len": 945.1574803149606,
        "lg_len": 6111.337995337995,
        "nt_train_acc": 0.8757575757575757,
        "sh_train_acc": 0.8070866141732284,
        "lg_train_acc": 0.5920745920745921
      },
      "73": {
        "train_acc": 0.779296875,
        "nt_frac": 0.291015625,
        "sh_frac": 0.2880859375,
        "lg_frac": 0.408203125,
        "unk_frac": 0.0126953125,
        "entropy": 1.0834913745769938,
        "nt_len": 576.4563758389262,
        "sh_len": 898.7728813559322,
        "lg_len": 5551.557416267942,
        "nt_train_acc": 0.8691275167785235,
        "sh_train_acc": 0.888135593220339,
        "lg_train_acc": 0.6507177033492823
      },
      "74": {
        "train_acc": 0.7666015625,
        "nt_frac": 0.27734375,
        "sh_frac": 0.2421875,
        "lg_frac": 0.4755859375,
        "unk_frac": 0.0048828125,
        "entropy": 1.052584110622972,
        "nt_len": 511.0035211267606,
        "sh_len": 927.7459677419355,
        "lg_len": 5222.876796714579,
        "nt_train_acc": 0.9014084507042254,
        "sh_train_acc": 0.8266129032258065,
        "lg_train_acc": 0.6570841889117043
      },
      "75": {
        "train_acc": 0.7685546875,
        "nt_frac": 0.2490234375,
        "sh_frac": 0.3232421875,
        "lg_frac": 0.421875,
        "unk_frac": 0.005859375,
        "entropy": 1.0753467360484192,
        "nt_len": 504.2,
        "sh_len": 937.7462235649547,
        "lg_len": 4822.9375,
        "nt_train_acc": 0.8941176470588236,
        "sh_train_acc": 0.8429003021148036,
        "lg_train_acc": 0.6365740740740741
      },
      "76": {
        "train_acc": 0.7060546875,
        "nt_frac": 0.2578125,
        "sh_frac": 0.3134765625,
        "lg_frac": 0.416015625,
        "unk_frac": 0.0126953125,
        "entropy": 1.077972334174739,
        "nt_len": 547.7462121212121,
        "sh_len": 1016.3426791277259,
        "lg_len": 5458.497652582159,
        "nt_train_acc": 0.8257575757575758,
        "sh_train_acc": 0.7476635514018691,
        "lg_train_acc": 0.6197183098591549
      },
      "77": {
        "train_acc": 0.787109375,
        "nt_frac": 0.1767578125,
        "sh_frac": 0.263671875,
        "lg_frac": 0.5576171875,
        "unk_frac": 0.001953125,
        "entropy": 0.9834990771683433,
        "nt_len": 548.0331491712707,
        "sh_len": 773.2740740740741,
        "lg_len": 4077.6199649737305,
        "nt_train_acc": 0.9005524861878453,
        "sh_train_acc": 0.8925925925925926,
        "lg_train_acc": 0.7005253940455342
      },
      "78": {
        "train_acc": 0.7431640625,
        "nt_frac": 0.2216796875,
        "sh_frac": 0.2392578125,
        "lg_frac": 0.537109375,
        "unk_frac": 0.001953125,
        "entropy": 1.0099972819788285,
        "nt_len": 545.4449339207049,
        "sh_len": 891.7551020408164,
        "lg_len": 4895.1163636363635,
        "nt_train_acc": 0.801762114537445,
        "sh_train_acc": 0.8163265306122449,
        "lg_train_acc": 0.6872727272727273
      },
      "79": {
        "train_acc": 0.78125,
        "nt_frac": 0.1884765625,
        "sh_frac": 0.263671875,
        "lg_frac": 0.544921875,
        "unk_frac": 0.0029296875,
        "entropy": 0.9968430440625643,
        "nt_len": 484.7823834196891,
        "sh_len": 846.6555555555556,
        "lg_len": 4638.600358422939,
        "nt_train_acc": 0.927461139896373,
        "sh_train_acc": 0.9074074074074074,
        "lg_train_acc": 0.6720430107526881
      },
      "80": {
        "train_acc": 0.744140625,
        "nt_frac": 0.2685546875,
        "sh_frac": 0.2197265625,
        "lg_frac": 0.501953125,
        "unk_frac": 0.009765625,
        "entropy": 1.0320068457808484,
        "nt_len": 516.3054545454545,
        "sh_len": 930.8844444444444,
        "lg_len": 5063.8910505836575,
        "nt_train_acc": 0.8981818181818182,
        "sh_train_acc": 0.7955555555555556,
        "lg_train_acc": 0.6498054474708171
      },
      "81": {
        "train_acc": 0.8037109375,
        "nt_frac": 0.248046875,
        "sh_frac": 0.31640625,
        "lg_frac": 0.4287109375,
        "unk_frac": 0.0068359375,
        "entropy": 1.0730154111476762,
        "nt_len": 433.01181102362204,
        "sh_len": 888.7808641975308,
        "lg_len": 4994.829157175399,
        "nt_train_acc": 0.9488188976377953,
        "sh_train_acc": 0.8425925925925926,
        "lg_train_acc": 0.6993166287015945
      },
      "82": {
        "train_acc": 0.765625,
        "nt_frac": 0.2119140625,
        "sh_frac": 0.2197265625,
        "lg_frac": 0.56640625,
        "unk_frac": 0.001953125,
        "entropy": 0.983737860405173,
        "nt_len": 512.7004608294931,
        "sh_len": 807.36,
        "lg_len": 5201.451724137931,
        "nt_train_acc": 0.9170506912442397,
        "sh_train_acc": 0.8888888888888888,
        "lg_train_acc": 0.6637931034482759
      },
      "83": {
        "train_acc": 0.75390625,
        "nt_frac": 0.27734375,
        "sh_frac": 0.1982421875,
        "lg_frac": 0.5224609375,
        "unk_frac": 0.001953125,
        "entropy": 1.0156855257324338,
        "nt_len": 493.8556338028169,
        "sh_len": 972.64039408867,
        "lg_len": 5012.386915887851,
        "nt_train_acc": 0.8415492957746479,
        "sh_train_acc": 0.8423645320197044,
        "lg_train_acc": 0.6747663551401869
      },
      "84": {
        "train_acc": 0.7333984375,
        "nt_frac": 0.19921875,
        "sh_frac": 0.2919921875,
        "lg_frac": 0.505859375,
        "unk_frac": 0.0029296875,
        "entropy": 1.0256019832408145,
        "nt_len": 537.0588235294117,
        "sh_len": 994.3879598662207,
        "lg_len": 5467.507722007722,
        "nt_train_acc": 0.9117647058823529,
        "sh_train_acc": 0.8260869565217391,
        "lg_train_acc": 0.611969111969112
      },
      "85": {
        "train_acc": 0.748046875,
        "nt_frac": 0.2568359375,
        "sh_frac": 0.361328125,
        "lg_frac": 0.3818359375,
        "unk_frac": 0.0,
        "entropy": 1.0845604008111815,
        "nt_len": 505.6577946768061,
        "sh_len": 902.5837837837838,
        "lg_len": 5875.705882352941,
        "nt_train_acc": 0.9163498098859315,
        "sh_train_acc": 0.8108108108108109,
        "lg_train_acc": 0.5754475703324808
      },
      "86": {
        "train_acc": 0.8037109375,
        "nt_frac": 0.2529296875,
        "sh_frac": 0.287109375,
        "lg_frac": 0.45703125,
        "unk_frac": 0.0029296875,
        "entropy": 1.0638267885252248,
        "nt_len": 548.8455598455598,
        "sh_len": 905.2448979591836,
        "lg_len": 4932.514957264957,
        "nt_train_acc": 0.8803088803088803,
        "sh_train_acc": 0.9013605442176871,
        "lg_train_acc": 0.7008547008547008
      },
      "87": {
        "train_acc": 0.7548828125,
        "nt_frac": 0.240234375,
        "sh_frac": 0.177734375,
        "lg_frac": 0.5791015625,
        "unk_frac": 0.0029296875,
        "entropy": 0.9659879492422386,
        "nt_len": 555.1544715447154,
        "sh_len": 858.5989010989011,
        "lg_len": 5595.667790893761,
        "nt_train_acc": 0.8821138211382114,
        "sh_train_acc": 0.8736263736263736,
        "lg_train_acc": 0.6661045531197302
      },
      "88": {
        "train_acc": 0.7197265625,
        "nt_frac": 0.2607421875,
        "sh_frac": 0.205078125,
        "lg_frac": 0.52734375,
        "unk_frac": 0.0068359375,
        "entropy": 1.0128628102437656,
        "nt_len": 580.5468164794007,
        "sh_len": 818.6333333333333,
        "lg_len": 5635.440740740741,
        "nt_train_acc": 0.8164794007490637,
        "sh_train_acc": 0.8666666666666667,
        "lg_train_acc": 0.6203703703703703
      },
      "89": {
        "train_acc": 0.748046875,
        "nt_frac": 0.2529296875,
        "sh_frac": 0.2900390625,
        "lg_frac": 0.451171875,
        "unk_frac": 0.005859375,
        "entropy": 1.0657718800936502,
        "nt_len": 540.2277992277992,
        "sh_len": 872.2929292929293,
        "lg_len": 6339.677489177489,
        "nt_train_acc": 0.9034749034749034,
        "sh_train_acc": 0.8585858585858586,
        "lg_train_acc": 0.5952380952380952
      },
      "90": {
        "train_acc": 0.7216796875,
        "nt_frac": 0.1845703125,
        "sh_frac": 0.3056640625,
        "lg_frac": 0.505859375,
        "unk_frac": 0.00390625,
        "entropy": 1.0189084782575093,
        "nt_len": 599.8465608465608,
        "sh_len": 919.6070287539936,
        "lg_len": 5907.749034749035,
        "nt_train_acc": 0.8148148148148148,
        "sh_train_acc": 0.8115015974440895,
        "lg_train_acc": 0.638996138996139
      }
    }
  },
  "balgated_val_data": {
    "seed1 (792_balgated_final)": {
      "0": {
        "val_acc": 0.808,
        "nt_val_acc": 0.0,
        "sh_val_acc": 0.0,
        "lg_val_acc": 0.0,
        "nt_val_frac": 0.0,
        "sh_val_frac": 0.0,
        "lg_val_frac": 0.0,
        "unk_val_frac": 1.0,
        "lvl1_nt_frac": 0.0,
        "lvl1_sh_frac": 0.0,
        "lvl1_lg_frac": 0.0,
        "lvl1_unk_frac": 1.0,
        "lvl2_nt_frac": 0.0,
        "lvl2_sh_frac": 0.0,
        "lvl2_lg_frac": 0.0,
        "lvl2_unk_frac": 1.0,
        "lvl3_nt_frac": 0.0,
        "lvl3_sh_frac": 0.0,
        "lvl3_lg_frac": 0.0,
        "lvl3_unk_frac": 1.0,
        "lvl4_nt_frac": 0.0,
        "lvl4_sh_frac": 0.0,
        "lvl4_lg_frac": 0.0,
        "lvl4_unk_frac": 1.0,
        "lvl5_nt_frac": 0.0,
        "lvl5_sh_frac": 0.0,
        "lvl5_lg_frac": 0.0,
        "lvl5_unk_frac": 1.0
      },
      "10": {
        "val_acc": 0.786,
        "nt_val_acc": 0.0,
        "sh_val_acc": 0.0,
        "lg_val_acc": 0.0,
        "nt_val_frac": 0.0,
        "sh_val_frac": 0.0,
        "lg_val_frac": 0.0,
        "unk_val_frac": 1.0,
        "lvl1_nt_frac": 0.0,
        "lvl1_sh_frac": 0.0,
        "lvl1_lg_frac": 0.0,
        "lvl1_unk_frac": 1.0,
        "lvl2_nt_frac": 0.0,
        "lvl2_sh_frac": 0.0,
        "lvl2_lg_frac": 0.0,
        "lvl2_unk_frac": 1.0,
        "lvl3_nt_frac": 0.0,
        "lvl3_sh_frac": 0.0,
        "lvl3_lg_frac": 0.0,
        "lvl3_unk_frac": 1.0,
        "lvl4_nt_frac": 0.0,
        "lvl4_sh_frac": 0.0,
        "lvl4_lg_frac": 0.0,
        "lvl4_unk_frac": 1.0,
        "lvl5_nt_frac": 0.0,
        "lvl5_sh_frac": 0.0,
        "lvl5_lg_frac": 0.0,
        "lvl5_unk_frac": 1.0
      },
      "20": {
        "val_acc": 0.73,
        "nt_val_acc": 0.6666666666666666,
        "sh_val_acc": 1.0,
        "lg_val_acc": 0.8205128205128205,
        "nt_val_frac": 0.006,
        "sh_val_frac": 0.006,
        "lg_val_frac": 0.312,
        "unk_val_frac": 0.676,
        "lvl1_nt_frac": 0.0,
        "lvl1_sh_frac": 0.023255813953488372,
        "lvl1_lg_frac": 0.2558139534883721,
        "lvl1_unk_frac": 0.7209302325581395,
        "lvl2_nt_frac": 0.0,
        "lvl2_sh_frac": 0.0,
        "lvl2_lg_frac": 0.37777777777777777,
        "lvl2_unk_frac": 0.6222222222222222,
        "lvl3_nt_frac": 0.009523809523809525,
        "lvl3_sh_frac": 0.0,
        "lvl3_lg_frac": 0.4095238095238095,
        "lvl3_unk_frac": 0.580952380952381,
        "lvl4_nt_frac": 0.0078125,
        "lvl4_sh_frac": 0.015625,
        "lvl4_lg_frac": 0.328125,
        "lvl4_unk_frac": 0.6484375,
        "lvl5_nt_frac": 0.007462686567164179,
        "lvl5_sh_frac": 0.0,
        "lvl5_lg_frac": 0.19402985074626866,
        "lvl5_unk_frac": 0.7985074626865671
      },
      "30": {
        "val_acc": 0.726,
        "nt_val_acc": 0.8409090909090909,
        "sh_val_acc": 1.0,
        "lg_val_acc": 0.7097505668934241,
        "nt_val_frac": 0.088,
        "sh_val_frac": 0.024,
        "lg_val_frac": 0.882,
        "unk_val_frac": 0.006,
        "lvl1_nt_frac": 0.23255813953488372,
        "lvl1_sh_frac": 0.13953488372093023,
        "lvl1_lg_frac": 0.627906976744186,
        "lvl1_unk_frac": 0.0,
        "lvl2_nt_frac": 0.15555555555555556,
        "lvl2_sh_frac": 0.03333333333333333,
        "lvl2_lg_frac": 0.8111111111111111,
        "lvl2_unk_frac": 0.0,
        "lvl3_nt_frac": 0.11428571428571428,
        "lvl3_sh_frac": 0.009523809523809525,
        "lvl3_lg_frac": 0.8666666666666667,
        "lvl3_unk_frac": 0.009523809523809525,
        "lvl4_nt_frac": 0.0390625,
        "lvl4_sh_frac": 0.015625,
        "lvl4_lg_frac": 0.9375,
        "lvl4_unk_frac": 0.0078125,
        "lvl5_nt_frac": 0.022388059701492536,
        "lvl5_sh_frac": 0.0,
        "lvl5_lg_frac": 0.9701492537313433,
        "lvl5_unk_frac": 0.007462686567164179
      },
      "40": {
        "val_acc": 0.706,
        "nt_val_acc": 0.8461538461538461,
        "sh_val_acc": 0.8,
        "lg_val_acc": 0.6153846153846154,
        "nt_val_frac": 0.39,
        "sh_val_frac": 0.01,
        "lg_val_frac": 0.598,
        "unk_val_frac": 0.002,
        "lvl1_nt_frac": 0.813953488372093,
        "lvl1_sh_frac": 0.0,
        "lvl1_lg_frac": 0.18604651162790697,
        "lvl1_unk_frac": 0.0,
        "lvl2_nt_frac": 0.6333333333333333,
        "lvl2_sh_frac": 0.011111111111111112,
        "lvl2_lg_frac": 0.35555555555555557,
        "lvl2_unk_frac": 0.0,
        "lvl3_nt_frac": 0.45714285714285713,
        "lvl3_sh_frac": 0.02857142857142857,
        "lvl3_lg_frac": 0.5142857142857142,
        "lvl3_unk_frac": 0.0,
        "lvl4_nt_frac": 0.28125,
        "lvl4_sh_frac": 0.0078125,
        "lvl4_lg_frac": 0.7109375,
        "lvl4_unk_frac": 0.0,
        "lvl5_nt_frac": 0.1417910447761194,
        "lvl5_sh_frac": 0.0,
        "lvl5_lg_frac": 0.8507462686567164,
        "lvl5_unk_frac": 0.007462686567164179
      },
      "50": {
        "val_acc": 0.778,
        "nt_val_acc": 0.906832298136646,
        "sh_val_acc": 0.8666666666666667,
        "lg_val_acc": 0.6742424242424242,
        "nt_val_frac": 0.322,
        "sh_val_frac": 0.15,
        "lg_val_frac": 0.528,
        "unk_val_frac": 0.0,
        "lvl1_nt_frac": 0.627906976744186,
        "lvl1_sh_frac": 0.23255813953488372,
        "lvl1_lg_frac": 0.13953488372093023,
        "lvl1_unk_frac": 0.0,
        "lvl2_nt_frac": 0.5111111111111111,
        "lvl2_sh_frac": 0.18888888888888888,
        "lvl2_lg_frac": 0.3,
        "lvl2_unk_frac": 0.0,
        "lvl3_nt_frac": 0.37142857142857144,
        "lvl3_sh_frac": 0.22857142857142856,
        "lvl3_lg_frac": 0.4,
        "lvl3_unk_frac": 0.0,
        "lvl4_nt_frac": 0.2421875,
        "lvl4_sh_frac": 0.109375,
        "lvl4_lg_frac": 0.6484375,
        "lvl4_unk_frac": 0.0,
        "lvl5_nt_frac": 0.13432835820895522,
        "lvl5_sh_frac": 0.07462686567164178,
        "lvl5_lg_frac": 0.7910447761194029,
        "lvl5_unk_frac": 0.0
      },
      "60": {
        "val_acc": 0.76,
        "nt_val_acc": 0.8795180722891566,
        "sh_val_acc": 0.8156028368794326,
        "lg_val_acc": 0.616580310880829,
        "nt_val_frac": 0.332,
        "sh_val_frac": 0.282,
        "lg_val_frac": 0.386,
        "unk_val_frac": 0.0,
        "lvl1_nt_frac": 0.5813953488372093,
        "lvl1_sh_frac": 0.32558139534883723,
        "lvl1_lg_frac": 0.09302325581395349,
        "lvl1_unk_frac": 0.0,
        "lvl2_nt_frac": 0.5222222222222223,
        "lvl2_sh_frac": 0.32222222222222224,
        "lvl2_lg_frac": 0.15555555555555556,
        "lvl2_unk_frac": 0.0,
        "lvl3_nt_frac": 0.3333333333333333,
        "lvl3_sh_frac": 0.3619047619047619,
        "lvl3_lg_frac": 0.3047619047619048,
        "lvl3_unk_frac": 0.0,
        "lvl4_nt_frac": 0.265625,
        "lvl4_sh_frac": 0.2734375,
        "lvl4_lg_frac": 0.4609375,
        "lvl4_unk_frac": 0.0,
        "lvl5_nt_frac": 0.1865671641791045,
        "lvl5_sh_frac": 0.1865671641791045,
        "lvl5_lg_frac": 0.6268656716417911,
        "lvl5_unk_frac": 0.0
      },
      "70": {
        "val_acc": 0.758,
        "nt_val_acc": 0.8488372093023255,
        "sh_val_acc": 0.8245614035087719,
        "lg_val_acc": 0.6495327102803738,
        "nt_val_frac": 0.344,
        "sh_val_frac": 0.228,
        "lg_val_frac": 0.428,
        "unk_val_frac": 0.0,
        "lvl1_nt_frac": 0.7209302325581395,
        "lvl1_sh_frac": 0.18604651162790697,
        "lvl1_lg_frac": 0.09302325581395349,
        "lvl1_unk_frac": 0.0,
        "lvl2_nt_frac": 0.5444444444444444,
        "lvl2_sh_frac": 0.28888888888888886,
        "lvl2_lg_frac": 0.16666666666666666,
        "lvl2_unk_frac": 0.0,
        "lvl3_nt_frac": 0.3904761904761905,
        "lvl3_sh_frac": 0.2761904761904762,
        "lvl3_lg_frac": 0.3333333333333333,
        "lvl3_unk_frac": 0.0,
        "lvl4_nt_frac": 0.234375,
        "lvl4_sh_frac": 0.25,
        "lvl4_lg_frac": 0.515625,
        "lvl4_unk_frac": 0.0,
        "lvl5_nt_frac": 0.15671641791044777,
        "lvl5_sh_frac": 0.1417910447761194,
        "lvl5_lg_frac": 0.7014925373134329,
        "lvl5_unk_frac": 0.0
      },
      "80": {
        "val_acc": 0.79,
        "nt_val_acc": 0.8782608695652174,
        "sh_val_acc": 0.8695652173913043,
        "lg_val_acc": 0.7044534412955465,
        "nt_val_frac": 0.23,
        "sh_val_frac": 0.276,
        "lg_val_frac": 0.494,
        "unk_val_frac": 0.0,
        "lvl1_nt_frac": 0.4418604651162791,
        "lvl1_sh_frac": 0.4418604651162791,
        "lvl1_lg_frac": 0.11627906976744186,
        "lvl1_unk_frac": 0.0,
        "lvl2_nt_frac": 0.43333333333333335,
        "lvl2_sh_frac": 0.3333333333333333,
        "lvl2_lg_frac": 0.23333333333333334,
        "lvl2_unk_frac": 0.0,
        "lvl3_nt_frac": 0.23809523809523808,
        "lvl3_sh_frac": 0.3523809523809524,
        "lvl3_lg_frac": 0.4095238095238095,
        "lvl3_unk_frac": 0.0,
        "lvl4_nt_frac": 0.1484375,
        "lvl4_sh_frac": 0.2578125,
        "lvl4_lg_frac": 0.59375,
        "lvl4_unk_frac": 0.0,
        "lvl5_nt_frac": 0.09701492537313433,
        "lvl5_sh_frac": 0.1417910447761194,
        "lvl5_lg_frac": 0.7611940298507462,
        "lvl5_unk_frac": 0.0
      },
      "90": {
        "val_acc": 0.772,
        "nt_val_acc": 0.8679245283018868,
        "sh_val_acc": 0.8596491228070176,
        "lg_val_acc": 0.6607929515418502,
        "nt_val_frac": 0.318,
        "sh_val_frac": 0.228,
        "lg_val_frac": 0.454,
        "unk_val_frac": 0.0,
        "lvl1_nt_frac": 0.6744186046511628,
        "lvl1_sh_frac": 0.23255813953488372,
        "lvl1_lg_frac": 0.09302325581395349,
        "lvl1_unk_frac": 0.0,
        "lvl2_nt_frac": 0.5666666666666667,
        "lvl2_sh_frac": 0.25555555555555554,
        "lvl2_lg_frac": 0.17777777777777778,
        "lvl2_unk_frac": 0.0,
        "lvl3_nt_frac": 0.34285714285714286,
        "lvl3_sh_frac": 0.29523809523809524,
        "lvl3_lg_frac": 0.3619047619047619,
        "lvl3_unk_frac": 0.0,
        "lvl4_nt_frac": 0.1953125,
        "lvl4_sh_frac": 0.265625,
        "lvl4_lg_frac": 0.5390625,
        "lvl4_unk_frac": 0.0,
        "lvl5_nt_frac": 0.13432835820895522,
        "lvl5_sh_frac": 0.11940298507462686,
        "lvl5_lg_frac": 0.746268656716418,
        "lvl5_unk_frac": 0.0
      }
    },
    "seed2": {
      "0": {
        "val_acc": 0.81,
        "nt_val_acc": 0.0,
        "sh_val_acc": 0.0,
        "lg_val_acc": 0.0,
        "nt_val_frac": 0.0,
        "sh_val_frac": 0.0,
        "lg_val_frac": 0.0,
        "unk_val_frac": 1.0,
        "lvl1_nt_frac": 0.0,
        "lvl1_sh_frac": 0.0,
        "lvl1_lg_frac": 0.0,
        "lvl1_unk_frac": 1.0,
        "lvl2_nt_frac": 0.0,
        "lvl2_sh_frac": 0.0,
        "lvl2_lg_frac": 0.0,
        "lvl2_unk_frac": 1.0,
        "lvl3_nt_frac": 0.0,
        "lvl3_sh_frac": 0.0,
        "lvl3_lg_frac": 0.0,
        "lvl3_unk_frac": 1.0,
        "lvl4_nt_frac": 0.0,
        "lvl4_sh_frac": 0.0,
        "lvl4_lg_frac": 0.0,
        "lvl4_unk_frac": 1.0,
        "lvl5_nt_frac": 0.0,
        "lvl5_sh_frac": 0.0,
        "lvl5_lg_frac": 0.0,
        "lvl5_unk_frac": 1.0
      },
      "15": {
        "val_acc": 0.8,
        "nt_val_acc": 0.0,
        "sh_val_acc": 0.0,
        "lg_val_acc": 0.0,
        "nt_val_frac": 0.0,
        "sh_val_frac": 0.0,
        "lg_val_frac": 0.0,
        "unk_val_frac": 1.0,
        "lvl1_nt_frac": 0.0,
        "lvl1_sh_frac": 0.0,
        "lvl1_lg_frac": 0.0,
        "lvl1_unk_frac": 1.0,
        "lvl2_nt_frac": 0.0,
        "lvl2_sh_frac": 0.0,
        "lvl2_lg_frac": 0.0,
        "lvl2_unk_frac": 1.0,
        "lvl3_nt_frac": 0.0,
        "lvl3_sh_frac": 0.0,
        "lvl3_lg_frac": 0.0,
        "lvl3_unk_frac": 1.0,
        "lvl4_nt_frac": 0.0,
        "lvl4_sh_frac": 0.0,
        "lvl4_lg_frac": 0.0,
        "lvl4_unk_frac": 1.0,
        "lvl5_nt_frac": 0.0,
        "lvl5_sh_frac": 0.0,
        "lvl5_lg_frac": 0.0,
        "lvl5_unk_frac": 1.0
      },
      "30": {
        "val_acc": 0.74,
        "nt_val_acc": 0.9130434782608695,
        "sh_val_acc": 1.0,
        "lg_val_acc": 0.7200902934537246,
        "nt_val_frac": 0.092,
        "sh_val_frac": 0.014,
        "lg_val_frac": 0.886,
        "unk_val_frac": 0.008,
        "lvl1_nt_frac": 0.23255813953488372,
        "lvl1_sh_frac": 0.046511627906976744,
        "lvl1_lg_frac": 0.7209302325581395,
        "lvl1_unk_frac": 0.0,
        "lvl2_nt_frac": 0.13333333333333333,
        "lvl2_sh_frac": 0.011111111111111112,
        "lvl2_lg_frac": 0.8444444444444444,
        "lvl2_unk_frac": 0.011111111111111112,
        "lvl3_nt_frac": 0.11428571428571428,
        "lvl3_sh_frac": 0.01904761904761905,
        "lvl3_lg_frac": 0.8571428571428571,
        "lvl3_unk_frac": 0.009523809523809525,
        "lvl4_nt_frac": 0.046875,
        "lvl4_sh_frac": 0.0078125,
        "lvl4_lg_frac": 0.9375,
        "lvl4_unk_frac": 0.0078125,
        "lvl5_nt_frac": 0.04477611940298507,
        "lvl5_sh_frac": 0.007462686567164179,
        "lvl5_lg_frac": 0.9402985074626866,
        "lvl5_unk_frac": 0.007462686567164179
      },
      "45": {
        "val_acc": 0.744,
        "nt_val_acc": 0.8383458646616542,
        "sh_val_acc": 1.0,
        "lg_val_acc": 0.6351931330472103,
        "nt_val_frac": 0.532,
        "sh_val_frac": 0.002,
        "lg_val_frac": 0.466,
        "unk_val_frac": 0.0,
        "lvl1_nt_frac": 0.8837209302325582,
        "lvl1_sh_frac": 0.0,
        "lvl1_lg_frac": 0.11627906976744186,
        "lvl1_unk_frac": 0.0,
        "lvl2_nt_frac": 0.7555555555555555,
        "lvl2_sh_frac": 0.011111111111111112,
        "lvl2_lg_frac": 0.23333333333333334,
        "lvl2_unk_frac": 0.0,
        "lvl3_nt_frac": 0.6190476190476191,
        "lvl3_sh_frac": 0.0,
        "lvl3_lg_frac": 0.38095238095238093,
        "lvl3_unk_frac": 0.0,
        "lvl4_nt_frac": 0.4609375,
        "lvl4_sh_frac": 0.0,
        "lvl4_lg_frac": 0.5390625,
        "lvl4_unk_frac": 0.0,
        "lvl5_nt_frac": 0.26865671641791045,
        "lvl5_sh_frac": 0.0,
        "lvl5_lg_frac": 0.7313432835820896,
        "lvl5_unk_frac": 0.0
      },
      "60": {
        "val_acc": 0.782,
        "nt_val_acc": 0.8596491228070176,
        "sh_val_acc": 0.8,
        "lg_val_acc": 0.708502024291498,
        "nt_val_frac": 0.456,
        "sh_val_frac": 0.05,
        "lg_val_frac": 0.494,
        "unk_val_frac": 0.0,
        "lvl1_nt_frac": 0.8604651162790697,
        "lvl1_sh_frac": 0.023255813953488372,
        "lvl1_lg_frac": 0.11627906976744186,
        "lvl1_unk_frac": 0.0,
        "lvl2_nt_frac": 0.7,
        "lvl2_sh_frac": 0.06666666666666667,
        "lvl2_lg_frac": 0.23333333333333334,
        "lvl2_unk_frac": 0.0,
        "lvl3_nt_frac": 0.5619047619047619,
        "lvl3_sh_frac": 0.05714285714285714,
        "lvl3_lg_frac": 0.38095238095238093,
        "lvl3_unk_frac": 0.0,
        "lvl4_nt_frac": 0.3203125,
        "lvl4_sh_frac": 0.0703125,
        "lvl4_lg_frac": 0.609375,
        "lvl4_unk_frac": 0.0,
        "lvl5_nt_frac": 0.208955223880597,
        "lvl5_sh_frac": 0.022388059701492536,
        "lvl5_lg_frac": 0.7686567164179104,
        "lvl5_unk_frac": 0.0
      },
      "75": {
        "val_acc": 0.776,
        "nt_val_acc": 0.8940397350993378,
        "sh_val_acc": 0.8157894736842105,
        "lg_val_acc": 0.6808510638297872,
        "nt_val_frac": 0.302,
        "sh_val_frac": 0.228,
        "lg_val_frac": 0.47,
        "unk_val_frac": 0.0,
        "lvl1_nt_frac": 0.7209302325581395,
        "lvl1_sh_frac": 0.18604651162790697,
        "lvl1_lg_frac": 0.09302325581395349,
        "lvl1_unk_frac": 0.0,
        "lvl2_nt_frac": 0.5222222222222223,
        "lvl2_sh_frac": 0.26666666666666666,
        "lvl2_lg_frac": 0.2111111111111111,
        "lvl2_unk_frac": 0.0,
        "lvl3_nt_frac": 0.3142857142857143,
        "lvl3_sh_frac": 0.3142857142857143,
        "lvl3_lg_frac": 0.37142857142857144,
        "lvl3_unk_frac": 0.0,
        "lvl4_nt_frac": 0.1796875,
        "lvl4_sh_frac": 0.2421875,
        "lvl4_lg_frac": 0.578125,
        "lvl4_unk_frac": 0.0,
        "lvl5_nt_frac": 0.12686567164179105,
        "lvl5_sh_frac": 0.13432835820895522,
        "lvl5_lg_frac": 0.7388059701492538,
        "lvl5_unk_frac": 0.0
      },
      "90": {
        "val_acc": 0.8,
        "nt_val_acc": 0.8888888888888888,
        "sh_val_acc": 0.8865248226950354,
        "lg_val_acc": 0.6837209302325581,
        "nt_val_frac": 0.288,
        "sh_val_frac": 0.282,
        "lg_val_frac": 0.43,
        "unk_val_frac": 0.0,
        "lvl1_nt_frac": 0.6976744186046512,
        "lvl1_sh_frac": 0.23255813953488372,
        "lvl1_lg_frac": 0.06976744186046512,
        "lvl1_unk_frac": 0.0,
        "lvl2_nt_frac": 0.4444444444444444,
        "lvl2_sh_frac": 0.4111111111111111,
        "lvl2_lg_frac": 0.14444444444444443,
        "lvl2_unk_frac": 0.0,
        "lvl3_nt_frac": 0.3619047619047619,
        "lvl3_sh_frac": 0.29523809523809524,
        "lvl3_lg_frac": 0.34285714285714286,
        "lvl3_unk_frac": 0.0,
        "lvl4_nt_frac": 0.1796875,
        "lvl4_sh_frac": 0.2890625,
        "lvl4_lg_frac": 0.53125,
        "lvl4_unk_frac": 0.0,
        "lvl5_nt_frac": 0.09701492537313433,
        "lvl5_sh_frac": 0.19402985074626866,
        "lvl5_lg_frac": 0.7089552238805971,
        "lvl5_unk_frac": 0.0
      }
    },
    "seed3": {
      "0": {
        "val_acc": 0.804,
        "nt_val_acc": 0.0,
        "sh_val_acc": 0.0,
        "lg_val_acc": 0.0,
        "nt_val_frac": 0.0,
        "sh_val_frac": 0.0,
        "lg_val_frac": 0.0,
        "unk_val_frac": 1.0,
        "lvl1_nt_frac": 0.0,
        "lvl1_sh_frac": 0.0,
        "lvl1_lg_frac": 0.0,
        "lvl1_unk_frac": 1.0,
        "lvl2_nt_frac": 0.0,
        "lvl2_sh_frac": 0.0,
        "lvl2_lg_frac": 0.0,
        "lvl2_unk_frac": 1.0,
        "lvl3_nt_frac": 0.0,
        "lvl3_sh_frac": 0.0,
        "lvl3_lg_frac": 0.0,
        "lvl3_unk_frac": 1.0,
        "lvl4_nt_frac": 0.0,
        "lvl4_sh_frac": 0.0,
        "lvl4_lg_frac": 0.0,
        "lvl4_unk_frac": 1.0,
        "lvl5_nt_frac": 0.0,
        "lvl5_sh_frac": 0.0,
        "lvl5_lg_frac": 0.0,
        "lvl5_unk_frac": 1.0
      },
      "15": {
        "val_acc": 0.76,
        "nt_val_acc": 0.0,
        "sh_val_acc": 0.0,
        "lg_val_acc": 0.0,
        "nt_val_frac": 0.0,
        "sh_val_frac": 0.0,
        "lg_val_frac": 0.0,
        "unk_val_frac": 1.0,
        "lvl1_nt_frac": 0.0,
        "lvl1_sh_frac": 0.0,
        "lvl1_lg_frac": 0.0,
        "lvl1_unk_frac": 1.0,
        "lvl2_nt_frac": 0.0,
        "lvl2_sh_frac": 0.0,
        "lvl2_lg_frac": 0.0,
        "lvl2_unk_frac": 1.0,
        "lvl3_nt_frac": 0.0,
        "lvl3_sh_frac": 0.0,
        "lvl3_lg_frac": 0.0,
        "lvl3_unk_frac": 1.0,
        "lvl4_nt_frac": 0.0,
        "lvl4_sh_frac": 0.0,
        "lvl4_lg_frac": 0.0,
        "lvl4_unk_frac": 1.0,
        "lvl5_nt_frac": 0.0,
        "lvl5_sh_frac": 0.0,
        "lvl5_lg_frac": 0.0,
        "lvl5_unk_frac": 1.0
      },
      "30": {
        "val_acc": 0.716,
        "nt_val_acc": 0.7613636363636364,
        "sh_val_acc": 1.0,
        "lg_val_acc": 0.7037037037037037,
        "nt_val_frac": 0.176,
        "sh_val_frac": 0.012,
        "lg_val_frac": 0.81,
        "unk_val_frac": 0.002,
        "lvl1_nt_frac": 0.3953488372093023,
        "lvl1_sh_frac": 0.023255813953488372,
        "lvl1_lg_frac": 0.5813953488372093,
        "lvl1_unk_frac": 0.0,
        "lvl2_nt_frac": 0.2777777777777778,
        "lvl2_sh_frac": 0.044444444444444446,
        "lvl2_lg_frac": 0.6777777777777778,
        "lvl2_unk_frac": 0.0,
        "lvl3_nt_frac": 0.20952380952380953,
        "lvl3_sh_frac": 0.009523809523809525,
        "lvl3_lg_frac": 0.780952380952381,
        "lvl3_unk_frac": 0.0,
        "lvl4_nt_frac": 0.109375,
        "lvl4_sh_frac": 0.0,
        "lvl4_lg_frac": 0.8828125,
        "lvl4_unk_frac": 0.0078125,
        "lvl5_nt_frac": 0.07462686567164178,
        "lvl5_sh_frac": 0.0,
        "lvl5_lg_frac": 0.9253731343283582,
        "lvl5_unk_frac": 0.0
      },
      "45": {
        "val_acc": 0.746,
        "nt_val_acc": 0.8537735849056604,
        "sh_val_acc": 0.9090909090909091,
        "lg_val_acc": 0.6570397111913358,
        "nt_val_frac": 0.424,
        "sh_val_frac": 0.022,
        "lg_val_frac": 0.554,
        "unk_val_frac": 0.0,
        "lvl1_nt_frac": 0.8604651162790697,
        "lvl1_sh_frac": 0.0,
        "lvl1_lg_frac": 0.13953488372093023,
        "lvl1_unk_frac": 0.0,
        "lvl2_nt_frac": 0.6666666666666666,
        "lvl2_sh_frac": 0.022222222222222223,
        "lvl2_lg_frac": 0.3111111111111111,
        "lvl2_unk_frac": 0.0,
        "lvl3_nt_frac": 0.5142857142857142,
        "lvl3_sh_frac": 0.02857142857142857,
        "lvl3_lg_frac": 0.45714285714285713,
        "lvl3_unk_frac": 0.0,
        "lvl4_nt_frac": 0.3046875,
        "lvl4_sh_frac": 0.03125,
        "lvl4_lg_frac": 0.6640625,
        "lvl4_unk_frac": 0.0,
        "lvl5_nt_frac": 0.16417910447761194,
        "lvl5_sh_frac": 0.014925373134328358,
        "lvl5_lg_frac": 0.8208955223880597,
        "lvl5_unk_frac": 0.0
      },
      "60": {
        "val_acc": 0.75,
        "nt_val_acc": 0.8548387096774194,
        "sh_val_acc": 0.8172043010752689,
        "lg_val_acc": 0.6157894736842106,
        "nt_val_frac": 0.248,
        "sh_val_frac": 0.372,
        "lg_val_frac": 0.38,
        "unk_val_frac": 0.0,
        "lvl1_nt_frac": 0.6046511627906976,
        "lvl1_sh_frac": 0.32558139534883723,
        "lvl1_lg_frac": 0.06976744186046512,
        "lvl1_unk_frac": 0.0,
        "lvl2_nt_frac": 0.4444444444444444,
        "lvl2_sh_frac": 0.4222222222222222,
        "lvl2_lg_frac": 0.13333333333333333,
        "lvl2_unk_frac": 0.0,
        "lvl3_nt_frac": 0.23809523809523808,
        "lvl3_sh_frac": 0.47619047619047616,
        "lvl3_lg_frac": 0.2857142857142857,
        "lvl3_unk_frac": 0.0,
        "lvl4_nt_frac": 0.1328125,
        "lvl4_sh_frac": 0.421875,
        "lvl4_lg_frac": 0.4453125,
        "lvl4_unk_frac": 0.0,
        "lvl5_nt_frac": 0.11940298507462686,
        "lvl5_sh_frac": 0.22388059701492538,
        "lvl5_lg_frac": 0.6567164179104478,
        "lvl5_unk_frac": 0.0
      },
      "75": {
        "val_acc": 0.776,
        "nt_val_acc": 0.8785714285714286,
        "sh_val_acc": 0.8244274809160306,
        "lg_val_acc": 0.6855895196506551,
        "nt_val_frac": 0.28,
        "sh_val_frac": 0.262,
        "lg_val_frac": 0.458,
        "unk_val_frac": 0.0,
        "lvl1_nt_frac": 0.7209302325581395,
        "lvl1_sh_frac": 0.16279069767441862,
        "lvl1_lg_frac": 0.11627906976744186,
        "lvl1_unk_frac": 0.0,
        "lvl2_nt_frac": 0.5222222222222223,
        "lvl2_sh_frac": 0.28888888888888886,
        "lvl2_lg_frac": 0.18888888888888888,
        "lvl2_unk_frac": 0.0,
        "lvl3_nt_frac": 0.2761904761904762,
        "lvl3_sh_frac": 0.3333333333333333,
        "lvl3_lg_frac": 0.3904761904761905,
        "lvl3_unk_frac": 0.0,
        "lvl4_nt_frac": 0.1875,
        "lvl4_sh_frac": 0.265625,
        "lvl4_lg_frac": 0.546875,
        "lvl4_unk_frac": 0.0,
        "lvl5_nt_frac": 0.06716417910447761,
        "lvl5_sh_frac": 0.21641791044776118,
        "lvl5_lg_frac": 0.7164179104477612,
        "lvl5_unk_frac": 0.0
      },
      "90": {
        "val_acc": 0.778,
        "nt_val_acc": 0.8932584269662921,
        "sh_val_acc": 0.7964601769911505,
        "lg_val_acc": 0.6698564593301436,
        "nt_val_frac": 0.356,
        "sh_val_frac": 0.226,
        "lg_val_frac": 0.418,
        "unk_val_frac": 0.0,
        "lvl1_nt_frac": 0.7674418604651163,
        "lvl1_sh_frac": 0.13953488372093023,
        "lvl1_lg_frac": 0.09302325581395349,
        "lvl1_unk_frac": 0.0,
        "lvl2_nt_frac": 0.6444444444444445,
        "lvl2_sh_frac": 0.2222222222222222,
        "lvl2_lg_frac": 0.13333333333333333,
        "lvl2_unk_frac": 0.0,
        "lvl3_nt_frac": 0.4,
        "lvl3_sh_frac": 0.2857142857142857,
        "lvl3_lg_frac": 0.3142857142857143,
        "lvl3_unk_frac": 0.0,
        "lvl4_nt_frac": 0.234375,
        "lvl4_sh_frac": 0.2734375,
        "lvl4_lg_frac": 0.4921875,
        "lvl4_unk_frac": 0.0,
        "lvl5_nt_frac": 0.11194029850746269,
        "lvl5_sh_frac": 0.16417910447761194,
        "lvl5_lg_frac": 0.7238805970149254,
        "lvl5_unk_frac": 0.0
      }
    }
  },
  "missing_training_files": [],
  "step0_baseline_values": {
    "forced_nothink": [
      0.776,
      0.792,
      0.774
    ],
    "forced_short": [
      0.744,
      0.744,
      0.752
    ],
    "forced_long": [
      0.794,
      0.796,
      0.774
    ],
    "balgated": [
      0.808,
      0.81,
      0.804
    ]
  },
  "baseline_missing": [],
  "no_routing_baseline": {
    "AIME 2024": [
      0.27291666666666664,
      0.25625
    ],
    "AIME 2025": [
      0.21875,
      0.24375
    ],
    "MATH-500": [
      0.7964,
      0.794,
      0.7988
    ],
    "GSM8K": [
      0.8369977255496588,
      0.8247156937073542
    ]
  },
  "no_routing_length": {
    "AIME (combined)": [
      12240.7236328125,
      12292.2626953125
    ],
    "MATH-500": [
      4796.0517578125,
      4724.42822265625,
      4707.12255859375
    ],
    "GSM8K": [
      1948.0621337890625,
      1911.7564697265625
    ]
  }
  
}
